A posteriori analysis of neural network approximations of partial differential equations

With the aim of defining robust losses for the neural network approximation of partial differential equations, we study, in a general setting, a posteriori estimates used in finite element analysis. We show that the error is equivalent to the sum of two residuals provided that the underlying variational formulation is well-posed. The first contribution is the projection of the residual to a finite-dimensional space and is therefore computable, while the second one can be reliably estimated by a computable upper bound in many practical scenarios. Two important applications can be considered during the neural network optimization (training) process: first, the computable lower bound is used as loss functional and both contributions are used to monitor the error at each solver step; or second, the two estimators are included in the loss functional, thereby providing total control over the error. As a model problem, we consider a second-order elliptic partial differential equation and discuss several variational formulations, including different approaches for incorporating boundary conditions into the estimators. Various numerical experiments are presented to validate our findings.

==> data/AdaptivityLshape.dat <==
iterations	loss	errH1	timeSolve	errEst	ratLossErr	etaVol	rhoVol	etaBou	rhoBou
1	1.48889169695204	1.34655501304307	2.344203	1.48889169695204	1.10570432142041	0.573429845454777	0.0328180930909661	1.08767275773377	0.838968201092352
501	0.167746643022699	0.148632734969915	90.069092	0.167746643022699	1.1285982395241	0.0817089201364806	0.0905274560584027	0.0304497369735808	0.111086371051308
1001	0.158752956496809	0.124925028129205	152.657571	0.158752956496809	1.27078583750741	0.0814182636353917	0.0854472337626447	0.0272846799891589	0.102605477550065
1501	0.112076077007821	0.0959674957856434	215.900688	0.112076077007821	1.16785455419362	0.054741817624904	0.0720418739563632	0.0117007796938428	0.0650956265197313
2001	0.0628392730264036	0.0509752117080551	284.897744999999	0.0628392730264036	1.23274177626365	0.028941329731466	0.0404025609631044	0.00767008836129497	0.0376825752837305
2501	0.0435316105094472	0.0333505998251393	354.428577999999	0.0435316105094472	1.30527219113563	0.0195318514820184	0.026346459572068	0.00622345905709205	0.0279399448212174
3001	0.0272494668263451	0.0212920578057099	429.678360999999	0.0272494668263451	1.27979489230194	0.0125975308512367	0.0139653813948875	0.00395614637201669	0.0193171604318734
3501	0.0263717882519288	0.0216494840268665	523.153308999999	0.0263717882519288	1.21812548600244	0.0124405746374729	0.013925005244663	0.00378888970853715	0.0182329882906419
4001	0.026017730647327	0.0218010386619944	592.457360999998	0.026017730647327	1.19341702249643	0.0123957892684208	0.0136852087252095	0.00363135164424528	0.0179664983742813
4501	0.0252385710693571	0.0226005111569191	660.682924999998	0.0252385710693571	1.11672567465937	0.0125166569753583	0.0130615393133199	0.00357296050727451	0.0172322056558137
5001	0.0248002769557454	0.023769899015889	727.295265999998	0.0248002769557454	1.04334801503228	0.0125711803562808	0.012283456683488	0.00344583442637213	0.0171540688625889
5501	0.0245889996308525	0.0241253643032371	793.729526999999	0.0245889996308525	1.01921775446737	0.0124539470889919	0.011779686894969	0.00335426104998403	0.0173062420593182
6001	0.0244174258413668	0.0246364487683278	860.700669	0.0244174258413668	0.991109801212805	0.0124204157751055	0.0118147077550563	0.00334163926978896	0.0170642926705261
6501	0.0205935774433323	0.0163511183500155	931.242373	0.0205935774433323	1.25945987317209	0.00930329640908881	0.0108854518656464	0.00304687703715864	0.0144833554758657
7001	0.0194980758563926	0.0160671839529699	1001.784767	0.0194980758563926	1.21353411484335	0.00851879979665482	0.0109988529364094	0.0029600470550112	0.0133367300205677
7501	0.0189079574935454	0.0169679583205177	1069.32677	0.0189079574935454	1.11433309396345	0.0083837730674997	0.0110503078434213	0.0029987604820872	0.0124948524547943
8001	0.0184507452475539	0.0178661040675351	1139.743457	0.0184507452475539	1.0327234845274	0.00849308318040091	0.0106467922638925	0.00275160178527839	0.0121396886445121
8501	0.0158736114716932	0.0118244166224729	1217.953164	0.0158736114716932	1.3424435199217	0.00774363967240959	0.00789452576682103	0.00256801089503809	0.0110945648286951
9001	0.0148237945411551	0.0112203515415031	1298.48844800001	0.0148237945411551	1.3211524154411	0.00696298184592	0.00749902209193876	0.0024333550087863	0.010445344392484
9501	0.0143925914757868	0.0111250910597685	1474.78360600001	0.0143925914757868	1.29370549854055	0.00679091364283861	0.00773152507093823	0.00243188445098326	0.00976420193251439
10001	0.0137671962354205	0.0108952045411928	1596.23408800001	0.0137671962354205	1.2636014480838	0.00629217086801614	0.00809823036759642	0.00229419031610945	0.0088937974824635
10501	0.0131941842228181	0.0106556313972072	1674.26452000001	0.0131941842228181	1.23823579579491	0.00574237769339053	0.00833309297543197	0.00208900186267532	0.00820409826931993
11001	0.0128552070935606	0.0107221584878171	1744.57567000001	0.0128552070935606	1.19893835818293	0.00580445737649729	0.00812944553664857	0.00194357764810649	0.00785488670670698
11501	0.0126386269416623	0.0108104519708042	1821.07869700001	0.0126386269416623	1.16911179808166	0.00570508868087463	0.00803742217007218	0.00190837719860641	0.00767755139622915
12001	0.0123982017106638	0.0109555137539977	1892.01495500001	0.0123982017106638	1.13168601574158	0.00573033571993779	0.00798453682675909	0.00177164594654401	0.00734759147594183


==> data/AdaptivitySmooth.dat <==
iterations	loss	errH1	timeSolve	errEst	ratLossErr
1	3.57211847727488	2.136713956919	0.567462	3.57211847727488	1.67178131902393
201	0.0346858419610231	0.0263273044384658	29.979694	0.0346858419610231	1.31748550415002
401	0.0126423545300492	0.00899731324324051	57.857612	0.0126423545300492	1.40512552895134
601	0.00849789833924498	0.00603709602577918	89.827573	0.00849789833924498	1.40761357827635
801	0.00656559096167107	0.00484535624348604	122.742626	0.00656559096167107	1.35502750091857
1001	0.0052520642091859	0.0036439187531427	156.94678	0.0052520642091859	1.44132308237011
1201	0.00468882141326886	0.00338783855066934	191.592905	0.00468882141326886	1.38401560261556
1401	0.00422478713423513	0.00319474942002535	225.595289	0.00422478713423513	1.32241580756015
1601	0.003692187828483	0.0026666422131549	259.749771	0.003692187828483	1.3845831324011
1801	0.00341114434598556	0.00255283282736806	297.671094	0.00341114434598556	1.33621924217514
2001	0.00297180676770342	0.00228625119561782	347.869676	0.00297180676770342	1.29986012621869
2201	0.00270975530935323	0.0020652438619164	390.809506000001	0.00270975530935323	1.31207522720284
2401	0.00262675989155613	0.00200311306489042	426.684343000001	0.00262675989155613	1.31133880438238
2601	0.00251280411292824	0.00186745448880542	462.087076000001	0.00251280411292824	1.34557716291959
2801	0.00239290921249146	0.00171276836513266	492.496002000001	0.00239290921249146	1.39710030918636
3001	0.00203341310492061	0.00143394506754887	524.068543	0.00203341310492061	1.41805509216365
3201	0.00179221276835459	0.00130592917229594	554.437464000001	0.00179221276835459	1.37236598000466
3401	0.00165534229972921	0.00117982475357472	586.205339000001	0.00165534229972921	1.40304082849061
3601	0.0016323869120037	0.00115410539783664	618.126250000001	0.0016323869120037	1.41441753505667
3801	0.00155577465344012	0.0011295189105499	653.851019000001	0.00155577465344012	1.37737813763799
4001	0.0015025556912233	0.00107784727829411	687.160788000001	0.0015025556912233	1.39403394291757


==> data/ConvectionEta.dat <==
iterations	errH1	errEst
1	3.19778442194951	3.98539802048234
401	0.0496698478319242	0.167005819252643
801	0.0295132794076436	0.108514425304995
1201	0.0199820309484422	0.0767883330181256
1601	0.0130065093925116	0.0550460170859063
2001	0.00986888501235552	0.0390923329393219
2401	0.00817847479535443	0.0342273053691611
2801	0.00809156998996557	0.0345826080714559
3201	0.00757972754695565	0.0345375064075856
3601	0.00716709612509502	0.0333746828285476
4001	0.00659182114294075	0.0292600238438844
4401	0.00581597206134119	0.0259230472278659
4801	0.00547365467032738	0.0257951356248666


==> data/ConvectionEtaRho.dat <==
iterations	errH1	errEst
1	2.30601715179221	3.3760940776753
401	0.0259960138813672	0.043846718453445
801	0.00997797716384301	0.0199045808574499
1201	0.00725993379327176	0.0126501833260323
1601	0.00532473427045021	0.00900549279488209
2001	0.0044637742346351	0.00765529281844529
2401	0.00314436789286899	0.00589357553629197
2801	0.00234255976344128	0.00441178228826057
3201	0.00191331336951929	0.00323911321577169
3601	0.00156905986500845	0.00270508950677575
4001	0.00136060541005551	0.0024864803457218
4401	0.00123077577980526	0.00233300059857231
4801	0.00111951872913312	0.00215082061999375


==> data/EnforceBC.dat <==
iterations	loss	errH1	errEst	ratLossErr
1	4.9622668518278	4.99017324830431	4.9622668518278	0.994407729934829
201	2.09331149298226	1.62842336270374	2.09331149298226	1.28548357934797
401	1.75109282343304	1.57709042812287	1.75109282343304	1.11033127346875
601	1.62500631911965	1.52623788021815	1.62500631911965	1.06471365976539
801	1.55583188100595	1.44118166740376	1.55583188100595	1.07955292257411
1001	1.48444540714008	1.32501591011232	1.48444540714008	1.12032270390945
1201	1.38369296783228	1.15752395290492	1.38369296783228	1.195390354005
1401	1.31174138275422	1.09538053562227	1.31174138275422	1.19752117195422
1601	1.27090536427905	1.02684242441298	1.27090536427905	1.23768295316157
1801	1.24361711281105	0.983454061601887	1.24361711281105	1.26454011566682
2001	1.21969645528691	0.962514523583625	1.21969645528691	1.2671979750973
2201	1.1958886529632	0.930069249070741	1.1958886529632	1.28580603450555
2401	1.17091905868612	0.91148768541771	1.17091905868612	1.2846241122276
2601	1.1397766373515	0.861732195518187	1.1397766373515	1.32265759975014
2801	1.11596210914667	0.860218418259672	1.11596210914667	1.29730087784495
3001	1.09576975991283	0.875849522816174	1.09576975991283	1.25109363123192


==> data/EnforceBCmesh_coo.dat <==
0.5	0.5
0.25	0.75
0.25	0.25
0.25	0.5
0.125	0.875
0.125	0.625
0.125	0.5
0.125	0.75
0.0625	0.5625
0.0625	0.6875
0.125	0.375
0.125	0.125
0.0625	0.4375
0.125	0.25
0.0625	0.3125
0.0625	0.5
0.0625	0.625
0.03125	0.53125
0.03125	0.59375
0.0625	0.375
0.03125	0.46875
0.03125	0.40625
0.375	0.125
0.75	0.25
0.25	0.875
0.5	0.75
0.03125	0.5
0.09375	0.53125
0.1875	0.5625
0.375	0.625
0.1875	0.8125
0.03125	0.65625
0.09375	0.65625
0.03125	0.5625
0.0625	0.59375
0.125	0.6875
0.0625	0.25
0.1875	0.3125
0.03125	0.375
0.09375	0.40625
0.03125	0.4375
0.03125	0.34375
0.0625	0.1875
0.0625	0.46875
0.25	0.375
0.375	0.375
0.1875	0.1875
0.1875	0.0625
0.25	0.125
0.5	0.25
0.75	0.75
0.0625	0.9375
0.375	0.875
0.1875	0.6875
0.09375	0.59375
0.046875	0.546875
0.046875	0.515625
0.0625	0.53125
0.125	0.5625
0.25	0.625
0.0625	0.75
0.125	0.8125
0.0625	0.8125
0.03125	0.625
0.0625	0.65625
0.046875	0.578125
0.015625	0.515625
0.09375	0.625
0.015625	0.609375
0.046875	0.609375
0.1875	0.75
0.03125	0.71875
0.09375	0.71875
0.09375	0.34375
0.09375	0.28125
0.125	0.3125
0.046875	0.421875
0.046875	0.390625
0.0625	0.40625
0.046875	0.453125
0.015625	0.453125
0.015625	0.390625
0.015625	0.421875
0.03125	0.28125
0.09375	0.375
0.0625	0.34375
0.0625	0.0625
0.1875	0.25
0.125	0.1875
0.375	0.5
0.1875	0.5
0.09375	0.5
0.015625	0.484375
0.046875	0.484375
0.09375	0.46875
0.1875	0.4375
0.1875	0.9375
0.015625	0.578125
0.015625	0.546875
0.125	0.4375
0.5	0.125
0.375	0.25
0.25	0.0625
0.1875	0.125
0.125	0.0625
0.4375	0.0625
0.3125	0.0625
0.875	0.125
0.625	0.125
0.75	0.5
0.625	0.625
0.625	0.875
0.3125	0.8125
0.3125	0.9375
0.125	0.9375
0.25	0.8125
0.1875	0.875
0.5	0.625
0.375	0.75
0.25	0.5625
0.1875	0.625
0.125	0.53125
0.09375	0.5625
0.0625	0.515625
0.046875	0.53125
0.015625	0.5
0.03125	0.515625
0.109375	0.515625
0.078125	0.515625
0.21875	0.53125
0.15625	0.53125
0.4375	0.5625
0.3125	0.5625
0.09375	0.84375
0.09375	0.78125
0.21875	0.78125
0.15625	0.78125
0.0625	0.875
0.046875	0.671875
0.046875	0.640625
0.109375	0.640625
0.078125	0.640625
0.03125	0.6875
0.015625	0.5625
0.03125	0.578125
0.015625	0.59375
0.015625	0.53125
0.046875	0.5625
0.03125	0.546875
0.078125	0.578125
0.078125	0.609375
0.046875	0.625
0.03125	0.609375
0.0625	0.578125
0.046875	0.59375
0.15625	0.65625
0.15625	0.71875
0.09375	0.75
0.0625	0.71875
0.125	0.65625
0.09375	0.6875
0.125	0.28125
0.09375	0.3125
0.03125	0.25
0.0625	0.28125
0.21875	0.28125
0.15625	0.28125
0.0625	0.390625
0.046875	0.40625
0.015625	0.375
0.03125	0.390625
0.109375	0.390625
0.078125	0.390625
0.015625	0.4375
0.03125	0.453125
0.015625	0.46875
0.015625	0.40625
0.046875	0.4375
0.03125	0.421875
0.03125	0.3125
0.078125	0.328125
0.078125	0.359375
0.015625	0.359375
0.046875	0.359375
0.0625	0.125
0.15625	0.15625
0.15625	0.21875
0.03125	0.21875
0.09375	0.21875
0.3125	0.3125
0.3125	0.4375
0.15625	0.40625
0.15625	0.46875
0.078125	0.453125
0.078125	0.484375
0.046875	0.5
0.03125	0.484375
0.0625	0.453125
0.046875	0.46875
0.125	0.40625
0.09375	0.4375
0.25	0.3125
0.1875	0.375
0.3125	0.1875
0.4375	0.4375
0.15625	0.09375
0.21875	0.21875
0.09375	0.09375
0.09375	0.03125
0.21875	0.03125
0.15625	0.03125
0.375	0.0625
0.25	0.1875
0.3125	0.125
0.75	0.125
0.5	0.375
0.625	0.25
0.625	0.375
0.875	0.875
0.875	0.625
0.5	0.875
0.75	0.875
0.25	0.9375
0.15625	0.90625
0.03125	0.96875
0.15625	0.84375
0.21875	0.84375
0.21875	0.96875
0.21875	0.90625
0.3125	0.6875
0.4375	0.6875
0.4375	0.9375
0.4375	0.8125
0.15625	0.59375
0.21875	0.71875
0.078125	0.546875
0.109375	0.609375
0.0390625	0.5234375
0.0546875	0.5546875
0.0234375	0.5234375
0.0234375	0.5078125
0.0546875	0.5078125
0.0390625	0.5078125
0.078125	0.5
0.09375	0.515625
0.0625	0.546875
0.078125	0.53125
0.15625	0.5
0.1875	0.53125
0.125	0.59375
0.15625	0.5625
0.3125	0.5
0.375	0.5625
0.25	0.6875
0.3125	0.625
0.125	0.78125
0.03125	0.75
0.15625	0.75
0.1875	0.78125
0.125	0.84375
0.15625	0.8125
0.09375	0.90625
0.03125	0.90625
0.03125	0.78125
0.03125	0.84375
0.0625	0.640625
0.046875	0.65625
0.015625	0.625
0.03125	0.640625
0.078125	0.625
0.09375	0.640625
0.0625	0.671875
0.078125	0.65625
0.046875	0.703125
0.015625	0.703125
0.015625	0.640625
0.0234375	0.5859375
0.0234375	0.5703125
0.0546875	0.5703125
0.0390625	0.5703125
0.0234375	0.6015625
0.0078125	0.6015625
0.0078125	0.5703125
0.0078125	0.5859375
0.0234375	0.5390625
0.0078125	0.5078125
0.0390625	0.5390625
0.0390625	0.5546875
0.0078125	0.5546875
0.0234375	0.5546875
0.0625	0.609375
0.109375	0.625
0.09375	0.609375
0.0390625	0.6015625
0.0390625	0.6171875
0.0078125	0.6171875
0.0234375	0.6171875
0.0390625	0.5859375
0.0546875	0.5859375
0.0546875	0.6171875
0.0546875	0.6015625
0.125	0.71875
0.21875	0.75
0.1875	0.71875
0.078125	0.703125
0.078125	0.734375
0.015625	0.734375
0.046875	0.734375
0.078125	0.671875
0.109375	0.734375
0.109375	0.703125
0.078125	0.296875
0.109375	0.359375
0.046875	0.296875
0.046875	0.265625
0.109375	0.265625
0.078125	0.265625
0.15625	0.25
0.1875	0.28125
0.125	0.34375
0.15625	0.3125
0.0390625	0.3984375
0.0546875	0.4296875
0.0234375	0.3984375
0.0234375	0.3828125
0.0546875	0.3828125
0.0390625	0.3828125
0.078125	0.375
0.09375	0.390625
0.0625	0.421875
0.078125	0.40625
0.0234375	0.4609375
0.0234375	0.4453125
0.0546875	0.4453125
0.0390625	0.4453125
0.0234375	0.4765625
0.0078125	0.4765625
0.0078125	0.4453125
0.0078125	0.4609375
0.0234375	0.4140625
0.0078125	0.3828125
0.0390625	0.4140625
0.0390625	0.4296875
0.0078125	0.4296875
0.0234375	0.4296875
0.046875	0.328125
0.015625	0.265625
0.0625	0.359375
0.078125	0.34375
0.109375	0.375
0.09375	0.359375
0.046875	0.375
0.0625	0.328125
0.046875	0.34375
0.09375	0.15625
0.03125	0.03125
0.125	0.21875
0.15625	0.1875
0.21875	0.25
0.1875	0.21875
0.09375	0.25
0.125	0.15625
0.09375	0.1875
0.25	0.4375
0.4375	0.5
0.375	0.4375
0.125	0.46875
0.15625	0.4375
0.21875	0.5
0.0625	0.484375
0.109375	0.5
0.0390625	0.4765625
0.0390625	0.4921875
0.0078125	0.4921875
0.0234375	0.4921875
0.0390625	0.4609375
0.0546875	0.4609375
0.0546875	0.4921875
0.0546875	0.4765625
0.078125	0.421875
0.109375	0.484375
0.15625	0.34375
0.21875	0.46875
0.21875	0.40625
0.4375	0.1875
0.4375	0.3125
0.21875	0.09375
0.21875	0.15625
0.875	0.375
0.625	0.75
0.3125	0.875
0.375	0.9375
0.15625	0.96875
0.09375	0.96875
0.21875	0.59375
0.21875	0.65625
0.109375	0.546875
0.109375	0.578125
0.0546875	0.5234375
0.0546875	0.5390625
0.09375	0.8125
0.0625	0.78125
0.015625	0.671875
0.0078125	0.5390625
0.0078125	0.5234375
0.078125	0.59375
0.15625	0.6875
0.109375	0.671875
0.109375	0.296875
0.109375	0.328125
0.0546875	0.3984375
0.0546875	0.4140625
0.0078125	0.4140625
0.0078125	0.3984375
0.015625	0.328125
0.015625	0.296875
0.03125	0.359375
0.03125	0.15625
0.03125	0.09375
0.0625	0.21875
0.3125	0.375
0.1875	0.46875
0.078125	0.46875
0.09375	0.484375
0.109375	0.421875
0.109375	0.453125
0.21875	0.34375
0.4375	0.25
0.375	0.1875
0.5	0.0625
0.4375	0.125
0.5	0.3125
0.4375	0.375
0.3125	0.25
0.375	0.3125
0.21875	0.125
0.1875	0.09375
0.25	0.03125
0.21875	0.0625
0.25	0.15625
0.21875	0.1875
0.15625	0.125
0.1875	0.15625
0.125	0.03125
0.09375	0.0625
0.0625	0.03125
0.1875	0.03125
0.125	0.09375
0.15625	0.0625
0.34375	0.09375
0.34375	0.03125
0.46875	0.03125
0.40625	0.03125
0.34375	0.15625
0.28125	0.15625
0.28125	0.03125
0.28125	0.09375
0.6875	0.1875
0.6875	0.0625
0.9375	0.0625
0.8125	0.0625
0.6875	0.3125
0.5625	0.3125
0.5625	0.0625
0.5625	0.1875
0.875	0.5
0.75	0.375
0.875	0.25
0.875	0.75
0.625	0.5
0.75	0.625
0.6875	0.8125
0.5625	0.8125
0.5625	0.5625
0.5625	0.6875
0.8125	0.8125
0.8125	0.9375
0.5625	0.9375
0.6875	0.9375
0.34375	0.90625
0.28125	0.90625
0.28125	0.78125
0.28125	0.84375
0.40625	0.90625
0.40625	0.96875
0.28125	0.96875
0.34375	0.96875
0.125	0.96875
0.15625	0.9375
0.1875	0.96875
0.0625	0.96875
0.125	0.90625
0.09375	0.9375
0.21875	0.875
0.1875	0.84375
0.25	0.78125
0.21875	0.8125
0.25	0.90625
0.21875	0.9375
0.15625	0.875
0.1875	0.90625
0.4375	0.75
0.375	0.6875
0.5	0.5625
0.4375	0.625
0.5	0.8125
0.4375	0.875
0.3125	0.75
0.375	0.8125
0.21875	0.625
0.1875	0.59375
0.25	0.53125
0.21875	0.5625
0.25	0.65625
0.21875	0.6875
0.15625	0.625
0.1875	0.65625
0.109375	0.5625
0.09375	0.546875
0.125	0.515625
0.109375	0.53125
0.125	0.578125
0.109375	0.59375
0.078125	0.5625
0.09375	0.578125
0.0546875	0.53125
0.046875	0.5234375
0.0625	0.5078125
0.0546875	0.515625
0.0625	0.5390625
0.0546875	0.546875
0.0390625	0.53125
0.046875	0.5390625
0.03125	0.5078125
0.0234375	0.515625
0.0078125	0.5
0.015625	0.5078125
0.0390625	0.5
0.046875	0.5078125
0.03125	0.5234375
0.0390625	0.515625
0.0859375	0.5234375
0.0859375	0.5078125
0.1171875	0.5078125
0.1015625	0.5078125
0.0859375	0.5390625
0.0703125	0.5390625
0.0703125	0.5078125
0.0703125	0.5234375
0.171875	0.546875
0.171875	0.515625
0.234375	0.515625
0.203125	0.515625
0.171875	0.578125
0.140625	0.578125
0.140625	0.515625
0.140625	0.546875
0.34375	0.59375
0.34375	0.53125
0.46875	0.53125
0.40625	0.53125
0.34375	0.65625
0.28125	0.65625
0.28125	0.53125
0.28125	0.59375
0.078125	0.796875
0.109375	0.796875
0.109375	0.859375
0.109375	0.828125
0.046875	0.796875
0.046875	0.765625
0.109375	0.765625
0.078125	0.765625
0.171875	0.796875
0.171875	0.765625
0.234375	0.765625
0.203125	0.765625
0.171875	0.828125
0.140625	0.828125
0.140625	0.765625
0.140625	0.796875
0.03125	0.875
0.0625	0.90625
0.03125	0.9375
0.03125	0.8125
0.09375	0.875
0.0625	0.84375
0.0390625	0.6484375
0.0546875	0.6484375
0.0546875	0.6796875
0.0546875	0.6640625
0.0234375	0.6484375
0.0234375	0.6328125
0.0546875	0.6328125
0.0390625	0.6328125
0.0859375	0.6484375
0.0859375	0.6328125
0.1171875	0.6328125
0.1015625	0.6328125
0.0859375	0.6640625
0.0703125	0.6640625
0.0703125	0.6328125
0.0703125	0.6484375
0.015625	0.6875
0.03125	0.703125
0.015625	0.71875
0.015625	0.65625
0.046875	0.6875
0.03125	0.671875
0.03125	0.5703125
0.0234375	0.578125
0.0078125	0.5625
0.015625	0.5703125
0.0390625	0.5625
0.046875	0.5703125
0.03125	0.5859375
0.0390625	0.578125
0.0078125	0.59375
0.015625	0.6015625
0.0078125	0.609375
0.0078125	0.578125
0.0234375	0.59375
0.015625	0.5859375
0.0078125	0.53125
0.015625	0.5390625
0.0078125	0.546875
0.0078125	0.515625
0.0234375	0.53125
0.015625	0.5234375
0.03125	0.5546875
0.0390625	0.546875
0.0546875	0.5625
0.046875	0.5546875
0.0234375	0.5625
0.015625	0.5546875
0.03125	0.5390625
0.0234375	0.546875
0.0859375	0.6015625
0.0703125	0.6015625
0.0703125	0.5703125
0.0703125	0.5859375
0.1015625	0.6015625
0.1015625	0.6171875
0.0703125	0.6171875
0.0859375	0.6171875
0.03125	0.6171875
0.0390625	0.609375
0.0546875	0.625
0.046875	0.6171875
0.0234375	0.625
0.015625	0.6171875
0.03125	0.6015625
0.0234375	0.609375
0.0546875	0.59375
0.046875	0.5859375
0.0625	0.5703125
0.0546875	0.578125
0.0625	0.6015625
0.0546875	0.609375
0.0390625	0.59375
0.046875	0.6015625
0.171875	0.703125
0.140625	0.703125
0.140625	0.640625
0.140625	0.671875
0.203125	0.703125
0.203125	0.734375
0.140625	0.734375
0.171875	0.734375
0.0625	0.734375
0.078125	0.71875
0.109375	0.75
0.09375	0.734375
0.046875	0.75
0.03125	0.734375
0.0625	0.703125
0.046875	0.71875
0.109375	0.6875
0.09375	0.671875
0.125	0.640625
0.109375	0.65625
0.125	0.703125
0.109375	0.71875
0.078125	0.6875
0.09375	0.703125
0.109375	0.3125
0.09375	0.296875
0.125	0.265625
0.109375	0.28125
0.125	0.328125
0.109375	0.34375
0.078125	0.3125
0.09375	0.328125
0.0625	0.265625
0.046875	0.28125
0.015625	0.25
0.03125	0.265625
0.078125	0.25
0.09375	0.265625
0.0625	0.296875
0.078125	0.28125
0.171875	0.296875
0.171875	0.265625
0.234375	0.265625
0.203125	0.265625
0.171875	0.328125
0.140625	0.328125
0.140625	0.265625
0.140625	0.296875
0.0546875	0.40625
0.046875	0.3984375
0.0625	0.3828125
0.0546875	0.390625
0.0625	0.4140625
0.0546875	0.421875
0.0390625	0.40625
0.046875	0.4140625
0.03125	0.3828125
0.0234375	0.390625
0.0078125	0.375
0.015625	0.3828125
0.0390625	0.375
0.046875	0.3828125
0.03125	0.3984375
0.0390625	0.390625
0.0859375	0.3984375
0.0859375	0.3828125
0.1171875	0.3828125
0.1015625	0.3828125
0.0859375	0.4140625
0.0703125	0.4140625
0.0703125	0.3828125
0.0703125	0.3984375
0.03125	0.4453125
0.0234375	0.453125
0.0078125	0.4375
0.015625	0.4453125
0.0390625	0.4375
0.046875	0.4453125
0.03125	0.4609375
0.0390625	0.453125
0.0078125	0.46875
0.015625	0.4765625
0.0078125	0.484375
0.0078125	0.453125
0.0234375	0.46875
0.015625	0.4609375
0.0078125	0.40625
0.015625	0.4140625
0.0078125	0.421875
0.0078125	0.390625
0.0234375	0.40625
0.015625	0.3984375
0.03125	0.4296875
0.0390625	0.421875
0.0546875	0.4375
0.046875	0.4296875
0.0234375	0.4375
0.015625	0.4296875
0.03125	0.4140625
0.0234375	0.421875
0.015625	0.3125
0.03125	0.328125
0.015625	0.34375
0.015625	0.28125
0.046875	0.3125
0.03125	0.296875
0.0859375	0.3515625
0.0703125	0.3515625
0.0703125	0.3203125
0.0703125	0.3359375
0.1015625	0.3515625
0.1015625	0.3671875
0.0703125	0.3671875
0.0859375	0.3671875
0.0390625	0.3515625
0.0390625	0.3671875
0.0078125	0.3671875
0.0234375	0.3671875
0.0390625	0.3359375
0.0546875	0.3359375
0.0546875	0.3671875
0.0546875	0.3515625
0.03125	0.125
0.0625	0.15625
0.03125	0.1875
0.03125	0.0625
0.09375	0.125
0.0625	0.09375
0.171875	0.203125
0.140625	0.203125
0.140625	0.140625
0.140625	0.171875
0.203125	0.203125
0.203125	0.234375
0.140625	0.234375
0.171875	0.234375
0.078125	0.203125
0.078125	0.234375
0.015625	0.234375
0.046875	0.234375
0.078125	0.171875
0.109375	0.171875
0.109375	0.234375
0.109375	0.203125
0.34375	0.40625
0.28125	0.40625
0.28125	0.28125
0.28125	0.34375
0.40625	0.40625
0.40625	0.46875
0.28125	0.46875
0.34375	0.46875
0.171875	0.453125
0.140625	0.453125
0.140625	0.390625
0.140625	0.421875
0.203125	0.453125
0.203125	0.484375
0.140625	0.484375
0.171875	0.484375
0.0859375	0.4765625
0.0703125	0.4765625
0.0703125	0.4453125
0.0703125	0.4609375
0.1015625	0.4765625
0.1015625	0.4921875
0.0703125	0.4921875
0.0859375	0.4921875
0.03125	0.4921875
0.0390625	0.484375
0.0546875	0.5
0.046875	0.4921875
0.0234375	0.5
0.015625	0.4921875
0.03125	0.4765625
0.0234375	0.484375
0.0546875	0.46875
0.046875	0.4609375
0.0625	0.4453125
0.0546875	0.453125
0.0625	0.4765625
0.0546875	0.484375
0.0390625	0.46875
0.046875	0.4765625
0.109375	0.4375
0.09375	0.421875
0.125	0.390625
0.109375	0.40625
0.125	0.453125
0.109375	0.46875
0.078125	0.4375
0.09375	0.453125
0.21875	0.375
0.1875	0.34375
0.25	0.28125
0.21875	0.3125
0.25	0.40625
0.21875	0.4375
0.15625	0.375
0.1875	0.40625
0.40625	0.15625
0.40625	0.21875
0.28125	0.21875
0.34375	0.21875
0.40625	0.09375
0.46875	0.09375
0.46875	0.21875
0.46875	0.15625
0.40625	0.34375
0.46875	0.34375
0.46875	0.46875
0.34375	0.34375
0.34375	0.28125
0.46875	0.28125
0.40625	0.28125
0.203125	0.078125
0.203125	0.109375
0.140625	0.109375
0.171875	0.109375
0.203125	0.046875
0.234375	0.046875
0.234375	0.109375
0.234375	0.078125
0.203125	0.171875
0.234375	0.171875
0.234375	0.234375
0.171875	0.171875
0.171875	0.140625
0.234375	0.140625
0.203125	0.140625
0.078125	0.046875
0.109375	0.046875
0.109375	0.109375
0.109375	0.078125
0.046875	0.046875
0.046875	0.015625
0.109375	0.015625
0.078125	0.015625
0.171875	0.046875
0.234375	0.015625
0.171875	0.078125
0.140625	0.078125
0.140625	0.015625
0.140625	0.046875
0.375	0.03125
0.34375	0.0625
0.3125	0.03125
0.4375	0.03125
0.375	0.09375
0.40625	0.0625
0.28125	0.125
0.3125	0.15625
0.25	0.21875
0.28125	0.1875
0.25	0.09375
0.34375	0.125
0.3125	0.09375
0.75	0.0625
0.6875	0.125
0.625	0.0625
0.875	0.0625
0.75	0.1875
0.8125	0.125
0.5625	0.25
0.5	0.4375
0.5	0.1875
0.6875	0.25
0.625	0.1875
0.8125	0.3125
0.8125	0.4375
0.5625	0.4375
0.6875	0.4375
0.8125	0.1875
0.9375	0.4375
0.9375	0.3125
0.8125	0.6875
0.9375	0.9375
0.6875	0.6875
0.6875	0.5625
0.9375	0.5625
0.8125	0.5625
0.5625	0.75
0.625	0.8125
0.5	0.9375
0.5625	0.875
0.5	0.6875
0.5625	0.625
0.6875	0.75
0.625	0.6875
0.75	0.9375
0.8125	0.875
0.875	0.9375
0.625	0.9375
0.75	0.8125
0.6875	0.875
0.28125	0.875
0.3125	0.90625
0.25	0.96875
0.28125	0.9375
0.25	0.84375
0.28125	0.8125
0.34375	0.875
0.3125	0.84375
0.375	0.96875
0.40625	0.9375
0.3125	0.96875
0.375	0.90625
0.34375	0.9375
0.171875	0.953125
0.140625	0.953125
0.140625	0.890625
0.140625	0.921875
0.203125	0.953125
0.203125	0.984375
0.140625	0.984375
0.171875	0.984375
0.078125	0.953125
0.015625	0.984375
0.078125	0.921875
0.109375	0.921875
0.109375	0.984375
0.109375	0.953125
0.203125	0.828125
0.203125	0.859375
0.140625	0.859375
0.171875	0.859375
0.203125	0.796875
0.234375	0.796875
0.234375	0.859375
0.234375	0.828125
0.203125	0.921875
0.234375	0.921875
0.234375	0.984375
0.234375	0.953125
0.171875	0.921875
0.171875	0.890625
0.234375	0.890625
0.203125	0.890625
0.40625	0.65625
0.40625	0.71875
0.28125	0.71875
0.34375	0.71875
0.40625	0.59375
0.46875	0.59375
0.46875	0.71875
0.46875	0.65625
0.40625	0.84375
0.46875	0.84375
0.46875	0.96875
0.46875	0.90625
0.34375	0.84375
0.46875	0.78125
0.40625	0.78125
0.203125	0.578125
0.203125	0.609375
0.140625	0.609375
0.171875	0.609375
0.203125	0.546875
0.234375	0.546875
0.234375	0.609375
0.234375	0.578125
0.203125	0.671875
0.234375	0.671875
0.234375	0.734375
0.171875	0.671875
0.171875	0.640625
0.234375	0.640625
0.203125	0.640625
0.1015625	0.5390625
0.1015625	0.5546875
0.0703125	0.5546875
0.0859375	0.5546875
0.1015625	0.5234375
0.1171875	0.5234375
0.1171875	0.5546875
0.1171875	0.5390625
0.1015625	0.5859375
0.1171875	0.5859375
0.1171875	0.6171875
0.0859375	0.5859375
0.0859375	0.5703125
0.1171875	0.5703125
0.1015625	0.5703125
0.05078125	0.51953125
0.05078125	0.52734375
0.03515625	0.52734375
0.04296875	0.52734375
0.05078125	0.51171875
0.05859375	0.51171875
0.05859375	0.52734375
0.05859375	0.51953125
0.05078125	0.54296875
0.05859375	0.54296875
0.05859375	0.55859375
0.04296875	0.54296875
0.04296875	0.53515625
0.05859375	0.53515625
0.05078125	0.53515625
0.01953125	0.51171875
0.02734375	0.51171875
0.02734375	0.52734375
0.02734375	0.51953125
0.01171875	0.51171875
0.01171875	0.50390625
0.02734375	0.50390625
0.01953125	0.50390625
0.04296875	0.51171875
0.04296875	0.50390625
0.05859375	0.50390625
0.05078125	0.50390625
0.04296875	0.51953125
0.03515625	0.51953125
0.03515625	0.50390625
0.03515625	0.51171875
0.09375	0.5078125
0.0859375	0.515625
0.0703125	0.5
0.078125	0.5078125
0.1015625	0.5
0.109375	0.5078125
0.09375	0.5234375
0.1015625	0.515625
0.0703125	0.53125
0.078125	0.5390625
0.0625	0.5546875
0.0703125	0.546875
0.0625	0.5234375
0.0859375	0.53125
0.078125	0.5234375
0.1875	0.515625
0.171875	0.53125
0.140625	0.5
0.15625	0.515625
0.203125	0.5
0.21875	0.515625
0.1875	0.546875
0.203125	0.53125
0.140625	0.5625
0.15625	0.578125
0.125	0.609375
0.140625	0.59375
0.125	0.546875
0.171875	0.5625
0.15625	0.546875
0.375	0.53125
0.34375	0.5625
0.28125	0.5
0.3125	0.53125
0.40625	0.5
0.4375	0.53125
0.375	0.59375
0.40625	0.5625
0.28125	0.625
0.3125	0.65625
0.25	0.71875
0.28125	0.6875
0.25	0.59375
0.34375	0.625
0.3125	0.59375
0.109375	0.8125
0.09375	0.796875
0.125	0.765625
0.109375	0.78125
0.125	0.828125
0.109375	0.84375
0.078125	0.8125
0.09375	0.828125
0.0625	0.765625
0.046875	0.78125
0.015625	0.75
0.078125	0.75
0.09375	0.765625
0.0625	0.796875
0.078125	0.78125
0.1875	0.765625
0.171875	0.78125
0.140625	0.75
0.15625	0.765625
0.203125	0.75
0.21875	0.765625
0.1875	0.796875
0.203125	0.78125
0.140625	0.8125
0.15625	0.828125
0.125	0.859375
0.140625	0.84375
0.125	0.796875
0.140625	0.78125
0.171875	0.8125
0.15625	0.796875
0.046875	0.921875
0.046875	0.890625
0.109375	0.890625
0.078125	0.890625
0.046875	0.953125
0.015625	0.953125
0.015625	0.890625
0.015625	0.921875
0.046875	0.828125
0.015625	0.765625
0.078125	0.828125
0.015625	0.859375
0.046875	0.859375
0.0546875	0.65625
0.046875	0.6484375
0.0625	0.6328125
0.0546875	0.640625
0.0625	0.6640625
0.0546875	0.671875
0.0390625	0.65625
0.046875	0.6640625
0.03125	0.6328125
0.0078125	0.625
0.0390625	0.625
0.046875	0.6328125
0.03125	0.6484375
0.0390625	0.640625
0.09375	0.6328125
0.0859375	0.640625
0.0703125	0.625
0.078125	0.6328125
0.1015625	0.625
0.109375	0.6328125
0.09375	0.6484375
0.1015625	0.640625
0.0703125	0.65625
0.0625	0.6796875
0.0625	0.6484375
0.0703125	0.640625
0.0859375	0.65625
0.078125	0.6484375
0.0234375	0.7109375
0.0234375	0.6953125
0.0546875	0.6953125
0.0390625	0.6953125
0.0234375	0.7265625
0.0078125	0.7265625
0.0078125	0.6953125
0.0078125	0.7109375
0.0234375	0.6640625
0.0078125	0.6328125
0.0390625	0.6640625
0.0078125	0.6796875
0.0234375	0.6796875
0.01953125	0.57421875
0.02734375	0.57421875
0.02734375	0.58984375
0.02734375	0.58203125
0.01171875	0.57421875
0.01171875	0.56640625
0.02734375	0.56640625
0.01953125	0.56640625
0.04296875	0.57421875
0.04296875	0.56640625
0.05859375	0.56640625
0.05078125	0.56640625
0.04296875	0.58203125
0.03515625	0.58203125
0.03515625	0.56640625
0.03515625	0.57421875
0.01171875	0.60546875
0.01171875	0.59765625
0.02734375	0.59765625
0.01953125	0.59765625
0.01171875	0.61328125
0.00390625	0.61328125
0.00390625	0.59765625
0.00390625	0.60546875
0.01171875	0.58203125
0.00390625	0.56640625
0.01953125	0.58203125
0.01953125	0.58984375
0.00390625	0.58984375
0.01171875	0.58984375
0.01171875	0.54296875
0.01171875	0.53515625
0.02734375	0.53515625
0.01953125	0.53515625
0.01171875	0.55078125
0.00390625	0.55078125
0.00390625	0.53515625
0.00390625	0.54296875
0.01171875	0.51953125
0.00390625	0.50390625
0.01953125	0.51953125
0.01953125	0.52734375
0.00390625	0.52734375
0.01171875	0.52734375
0.04296875	0.55078125
0.03515625	0.55078125
0.03515625	0.53515625
0.03515625	0.54296875
0.05078125	0.55078125
0.05078125	0.55859375
0.03515625	0.55859375
0.04296875	0.55859375
0.01953125	0.55078125
0.01953125	0.55859375
0.00390625	0.55859375
0.01171875	0.55859375
0.01953125	0.54296875
0.02734375	0.54296875
0.02734375	0.55859375
0.02734375	0.55078125
0.0703125	0.59375
0.078125	0.6015625
0.0625	0.6171875
0.0703125	0.609375
0.0625	0.5859375
0.0703125	0.578125
0.0859375	0.59375
0.078125	0.5859375
0.09375	0.6171875
0.1015625	0.609375
0.1171875	0.625
0.109375	0.6171875
0.0859375	0.625
0.078125	0.6171875
0.09375	0.6015625
0.0859375	0.609375
0.04296875	0.61328125
0.03515625	0.61328125
0.03515625	0.59765625
0.03515625	0.60546875
0.05078125	0.61328125
0.05078125	0.62109375
0.03515625	0.62109375
0.04296875	0.62109375
0.01953125	0.61328125
0.01953125	0.62109375
0.00390625	0.62109375
0.01171875	0.62109375
0.01953125	0.60546875
0.02734375	0.60546875
0.02734375	0.62109375
0.02734375	0.61328125
0.05078125	0.58203125
0.05078125	0.58984375
0.03515625	0.58984375
0.04296875	0.58984375
0.05078125	0.57421875
0.05859375	0.57421875
0.05859375	0.58984375
0.05859375	0.58203125
0.05078125	0.60546875
0.05859375	0.60546875
0.05859375	0.62109375
0.05859375	0.61328125
0.04296875	0.60546875
0.04296875	0.59765625
0.05859375	0.59765625
0.05078125	0.59765625
0.140625	0.6875
0.15625	0.703125
0.125	0.734375
0.140625	0.71875
0.125	0.671875
0.140625	0.65625
0.171875	0.6875
0.15625	0.671875
0.1875	0.734375
0.203125	0.71875
0.234375	0.75
0.21875	0.734375
0.171875	0.75
0.15625	0.734375
0.1875	0.703125
0.171875	0.71875
0.0859375	0.7265625
0.0703125	0.7265625
0.0703125	0.6953125
0.0703125	0.7109375
0.1015625	0.7265625
0.1015625	0.7421875
0.0703125	0.7421875
0.0859375	0.7421875
0.0390625	0.7265625
0.0390625	0.7421875
0.0078125	0.7421875
0.0234375	0.7421875
0.0390625	0.7109375
0.0546875	0.7109375
0.0546875	0.7421875
0.0546875	0.7265625
0.1015625	0.6640625
0.1015625	0.6796875
0.0703125	0.6796875
0.0859375	0.6796875
0.1015625	0.6484375
0.1171875	0.6796875
0.1171875	0.6640625
0.1015625	0.7109375
0.1171875	0.7109375
0.1171875	0.7421875
0.1171875	0.7265625
0.0859375	0.7109375
0.0859375	0.6953125
0.1171875	0.6953125
0.1015625	0.6953125
0.1015625	0.2890625
0.1015625	0.3046875
0.0703125	0.3046875
0.0859375	0.3046875
0.1015625	0.2734375
0.1171875	0.2734375
0.1171875	0.3046875
0.1171875	0.2890625
0.1015625	0.3359375
0.1171875	0.3359375
0.1171875	0.3671875
0.0859375	0.3359375
0.0859375	0.3203125
0.1171875	0.3203125
0.1015625	0.3203125
0.0390625	0.2734375
0.0546875	0.2734375
0.0546875	0.3046875
0.0546875	0.2890625
0.0234375	0.2734375
0.0234375	0.2578125
0.0546875	0.2578125
0.0390625	0.2578125
0.0859375	0.2734375
0.1171875	0.2578125
0.0859375	0.2890625
0.0703125	0.2890625
0.0703125	0.2578125
0.0703125	0.2734375
0.1875	0.265625
0.171875	0.28125
0.140625	0.25
0.15625	0.265625
0.203125	0.25
0.21875	0.265625
0.1875	0.296875
0.203125	0.28125
0.140625	0.3125
0.125	0.359375
0.125	0.296875
0.171875	0.3125
0.15625	0.296875
0.05078125	0.39453125
0.05078125	0.40234375
0.03515625	0.40234375
0.04296875	0.40234375
0.05078125	0.38671875
0.05859375	0.38671875
0.05859375	0.40234375
0.05859375	0.39453125
0.05078125	0.41796875
0.05859375	0.41796875
0.05859375	0.43359375
0.04296875	0.41796875
0.04296875	0.41015625
0.05859375	0.41015625
0.05078125	0.41015625
0.01953125	0.38671875
0.02734375	0.38671875
0.02734375	0.40234375
0.02734375	0.39453125
0.01171875	0.38671875
0.01171875	0.37890625
0.02734375	0.37890625
0.01953125	0.37890625
0.04296875	0.38671875
0.05859375	0.37890625
0.04296875	0.39453125
0.03515625	0.39453125
0.03515625	0.37890625
0.03515625	0.38671875
0.09375	0.3828125
0.0859375	0.390625
0.0703125	0.375
0.078125	0.3828125
0.1015625	0.375
0.109375	0.3828125
0.09375	0.3984375
0.1015625	0.390625
0.0703125	0.40625
0.0625	0.4296875
0.0625	0.3984375
0.0859375	0.40625
0.078125	0.3984375
0.01953125	0.44921875
0.02734375	0.44921875
0.02734375	0.46484375
0.02734375	0.45703125
0.01171875	0.44921875
0.01171875	0.44140625
0.02734375	0.44140625
0.01953125	0.44140625
0.04296875	0.44921875
0.04296875	0.44140625
0.05859375	0.44140625
0.05078125	0.44140625
0.04296875	0.45703125
0.03515625	0.45703125
0.03515625	0.44140625
0.03515625	0.44921875
0.01171875	0.48046875
0.01171875	0.47265625
0.02734375	0.47265625
0.01953125	0.47265625
0.01171875	0.48828125
0.00390625	0.48828125
0.00390625	0.47265625
0.00390625	0.48046875
0.01171875	0.45703125
0.00390625	0.44140625
0.01953125	0.45703125
0.01953125	0.46484375
0.00390625	0.46484375
0.01171875	0.46484375
0.01171875	0.41796875
0.01171875	0.41015625
0.02734375	0.41015625
0.01953125	0.41015625
0.01171875	0.42578125
0.00390625	0.42578125
0.00390625	0.41015625
0.00390625	0.41796875
0.01171875	0.39453125
0.00390625	0.37890625
0.01953125	0.39453125
0.01953125	0.40234375
0.00390625	0.40234375
0.01171875	0.40234375
0.04296875	0.42578125
0.03515625	0.42578125
0.03515625	0.41015625
0.03515625	0.41796875
0.05078125	0.42578125
0.05078125	0.43359375
0.03515625	0.43359375
0.04296875	0.43359375
0.01953125	0.42578125
0.01953125	0.43359375
0.00390625	0.43359375
0.01171875	0.43359375
0.01953125	0.41796875
0.02734375	0.41796875
0.02734375	0.43359375
0.02734375	0.42578125
0.0234375	0.3359375
0.0234375	0.3203125
0.0546875	0.3203125
0.0390625	0.3203125
0.0234375	0.3515625
0.0078125	0.3515625
0.0078125	0.3203125
0.0078125	0.3359375
0.0234375	0.2890625
0.0078125	0.2578125
0.0390625	0.2890625
0.0390625	0.3046875
0.0078125	0.3046875
0.0234375	0.3046875
0.0703125	0.34375
0.078125	0.3515625
0.0625	0.3671875
0.0703125	0.359375
0.0625	0.3359375
0.0703125	0.328125
0.0859375	0.34375
0.078125	0.3359375
0.09375	0.3671875
0.1015625	0.359375
0.1171875	0.375
0.109375	0.3671875
0.0859375	0.375
0.078125	0.3671875
0.09375	0.3515625
0.0859375	0.359375
0.03125	0.3671875
0.0390625	0.359375
0.0546875	0.375
0.046875	0.3671875
0.0234375	0.375
0.03125	0.3515625
0.0234375	0.359375
0.0546875	0.34375
0.046875	0.3359375
0.0625	0.3203125
0.0546875	0.328125
0.0625	0.3515625
0.0546875	0.359375
0.0390625	0.34375
0.046875	0.3515625
0.046875	0.171875
0.046875	0.140625
0.109375	0.140625
0.078125	0.140625
0.046875	0.203125
0.015625	0.203125
0.015625	0.140625
0.015625	0.171875
0.046875	0.078125
0.015625	0.015625
0.078125	0.078125
0.078125	0.109375
0.015625	0.109375
0.046875	0.109375
0.140625	0.1875
0.15625	0.203125
0.125	0.234375
0.140625	0.21875
0.125	0.171875
0.140625	0.15625
0.171875	0.1875
0.15625	0.171875
0.1875	0.234375
0.203125	0.21875
0.234375	0.25
0.21875	0.234375
0.171875	0.25
0.15625	0.234375
0.1875	0.203125
0.171875	0.21875
0.0625	0.234375
0.078125	0.21875
0.109375	0.25
0.09375	0.234375
0.046875	0.25
0.0625	0.203125
0.046875	0.21875
0.109375	0.1875
0.09375	0.171875
0.125	0.140625
0.109375	0.15625
0.125	0.203125
0.109375	0.21875
0.078125	0.1875
0.09375	0.203125
0.28125	0.375
0.3125	0.40625
0.25	0.46875
0.28125	0.4375
0.25	0.34375
0.28125	0.3125
0.34375	0.375
0.3125	0.34375
0.375	0.46875
0.40625	0.4375
0.46875	0.5
0.4375	0.46875
0.34375	0.5
0.3125	0.46875
0.375	0.40625
0.34375	0.4375
0.140625	0.4375
0.15625	0.453125
0.125	0.484375
0.140625	0.46875
0.125	0.421875
0.140625	0.40625
0.171875	0.4375
0.15625	0.421875
0.1875	0.484375
0.203125	0.46875
0.234375	0.5
0.171875	0.5
0.15625	0.484375
0.1875	0.453125
0.171875	0.46875
0.0703125	0.46875
0.078125	0.4765625
0.0625	0.4921875
0.0703125	0.484375
0.0625	0.4609375
0.0703125	0.453125
0.0859375	0.46875
0.078125	0.4609375
0.09375	0.4921875
0.1015625	0.484375
0.1171875	0.5
0.0859375	0.5
0.078125	0.4921875
0.09375	0.4765625
0.0859375	0.484375
0.04296875	0.48828125
0.03515625	0.48828125
0.03515625	0.47265625
0.03515625	0.48046875
0.05078125	0.48828125
0.05078125	0.49609375
0.03515625	0.49609375
0.04296875	0.49609375
0.01953125	0.48828125
0.01953125	0.49609375
0.00390625	0.49609375
0.01171875	0.49609375
0.01953125	0.48046875
0.02734375	0.48046875
0.02734375	0.49609375
0.02734375	0.48828125
0.05078125	0.45703125
0.05078125	0.46484375
0.03515625	0.46484375
0.04296875	0.46484375
0.05078125	0.44921875
0.05859375	0.44921875
0.05859375	0.46484375
0.05859375	0.45703125
0.05078125	0.48046875
0.05859375	0.48046875
0.05859375	0.49609375
0.05859375	0.48828125
0.04296875	0.48046875
0.04296875	0.47265625
0.05859375	0.47265625
0.05078125	0.47265625
0.1015625	0.4140625
0.1015625	0.4296875
0.0703125	0.4296875
0.0859375	0.4296875
0.1015625	0.3984375
0.1171875	0.4296875
0.1171875	0.4140625
0.1015625	0.4609375
0.1171875	0.4609375
0.1171875	0.4921875
0.1171875	0.4765625
0.0859375	0.4609375
0.1171875	0.4453125
0.1015625	0.4453125
0.203125	0.328125
0.203125	0.359375
0.140625	0.359375
0.171875	0.359375
0.203125	0.296875
0.234375	0.359375
0.234375	0.328125
0.203125	0.421875
0.234375	0.421875
0.234375	0.484375
0.234375	0.453125
0.171875	0.421875
0.234375	0.390625
0.203125	0.390625
0.46875	0.40625
0.234375	0.203125
0.171875	0.015625
0.203125	0.015625
0.28125	0.0625
0.625	0.3125
0.5625	0.375
0.5625	0.125
0.9375	0.1875
0.9375	0.6875
0.9375	0.8125
0.4375	0.96875
0.078125	0.984375
0.046875	0.984375
0.34375	0.78125
0.234375	0.703125
0.1171875	0.6015625
0.05859375	0.55078125
0.0703125	0.515625
0.140625	0.53125
0.28125	0.5625
0.03125	0.765625
0.015625	0.828125
0.015625	0.796875
0.078125	0.859375
0.0234375	0.640625
0.015625	0.6328125
0.078125	0.6640625
0.0703125	0.671875
0.0078125	0.6640625
0.0078125	0.6484375
0.0390625	0.6796875
0.00390625	0.58203125
0.00390625	0.57421875
0.00390625	0.51953125
0.00390625	0.51171875
0.1171875	0.6484375
0.1171875	0.3515625
0.0859375	0.2578125
0.1015625	0.2578125
0.15625	0.328125
0.140625	0.34375
0.140625	0.28125
0.05859375	0.42578125
0.04296875	0.37890625
0.05078125	0.37890625
0.078125	0.4140625
0.0703125	0.421875
0.0703125	0.390625
0.00390625	0.45703125
0.00390625	0.44921875
0.00390625	0.39453125
0.00390625	0.38671875
0.0078125	0.2890625
0.0078125	0.2734375
0.015625	0.3671875
0.015625	0.078125
0.015625	0.046875
0.03125	0.234375
0.21875	0.484375
0.109375	0.4921875
0.1171875	0.3984375
0.0859375	0.4453125
0.234375	0.296875
0.171875	0.390625
0	0
1	0
1	1
0	1
0.5	0
0.5	1
0	0.5
0	0.75
0.25	1
0	0.25
0	0.625
0.25	0
0	0.375
0	0.5625
0	0.4375
0.125	0
1	0.5
0	0.875
0	0.6875
0	0.59375
0	0.46875
0.75	1
0.375	1
0.75	0
0.125	1
0	0.125
0.375	0
0	0.3125
0	0.53125
0	0.40625
0.0625	0
1	0.25
0.1875	1
0	0.9375
0	0.71875
0	0.609375
0	0.546875
0	0.484375
0	0.421875
0	0.34375
0	0.1875
0.3125	0
0.625	0
0.875	1
0.4375	1
1	0.75
0.625	1
0.875	0
0	0.8125
0.3125	1
0.0625	1
0	0.65625
0	0.0625
0.1875	0
0.4375	0
0	0.28125
0	0.578125
0	0.515625
0	0.453125
0	0.390625
0.03125	0
0.15625	0
1	0.125
1	0.625
0.21875	1
0.09375	1
0	0.96875
0	0.84375
0	0.734375
0	0.671875
0	0.6171875
0	0.5859375
0	0.5546875
0	0.5234375
0	0.4921875
0	0.4609375
0	0.4296875
0	0.3984375
0	0.359375
0	0.296875
0	0.21875
0	0.09375
0.28125	0
0.40625	0
0.5625	0
0.8125	0
0.9375	1
0.6875	1
0.46875	1
0.34375	1
1	0.375
0.8125	1
0.6875	0
0	0.90625
0.40625	1
0.15625	1
0	0.703125
0	0.15625
0.09375	0
0.34375	0
0	0.328125
0	0.6015625
0	0.5390625
0	0.4765625
0	0.4140625
1	0.875
0.5625	1
0.9375	0
0	0.78125
0.28125	1
0.03125	1
0	0.640625
0	0.03125
0.21875	0
0.46875	0
0	0.265625
0	0.5703125
0	0.5078125
0	0.4453125
0	0.3828125


==> data/EnforceBCmesh_ele.dat <==
428	384	862
101	428	862
428	22	861
384	428	861
427	384	867
49	427	867
427	101	862
384	427	862
433	203	864
101	433	864
433	2	863
203	433	863
428	203	453
22	428	453
428	101	864
203	428	864
430	105	866
100	430	866
430	22	865
105	430	865
429	105	451
1769	429	451
429	100	866
105	429	866
926	384	868
100	926	868
926	49	867
384	926	867
430	384	861
22	430	861
430	100	868
384	430	868
432	385	870
215	432	870
432	45	869
385	432	869
431	385	874
49	431	874
431	215	870
385	431	870
925	204	1700
215	925	1700
925	0	871
204	925	871
432	204	809
45	432	809
432	215	1700
204	432	1700
434	189	873
101	434	873
434	45	872
189	434	872
433	189	807
2	433	807
433	101	873
189	433	873
427	385	875
101	427	875
427	49	874
385	427	874
434	385	869
45	434	869
434	101	875
385	434	875
436	386	877
103	436	877
436	47	876
386	436	876
435	386	882
48	435	882
435	103	877
386	435	877
441	205	879
103	441	879
441	11	878
205	441	878
436	205	901
47	436	901
436	103	879
205	436	879
438	209	881
102	438	881
438	47	880
209	438	880
437	209	900
1776	437	900
437	102	881
209	437	881
915	386	883
102	915	883
915	48	882
386	915	882
438	386	876
47	438	876
438	102	883
386	438	883
440	387	885
212	440	885
440	46	884
387	440	884
439	387	889
48	439	889
439	212	885
387	439	885
913	206	1701
212	913	1701
913	2	886
206	913	886
440	206	793
46	440	793
440	212	1701
206	440	1701
442	185	888
103	442	888
442	46	887
185	442	887
441	185	791
11	441	791
441	103	888
185	441	888
435	387	890
103	435	890
435	48	889
387	435	889
442	387	884
46	442	884
442	103	890
387	442	890
444	208	892
104	444	892
444	86	891
208	444	891
443	208	897
1780	443	897
443	104	892
208	443	892
447	207	894
104	447	894
447	11	893
207	447	893
444	207	1559
86	444	1559
444	104	894
207	444	894
445	355	896
1795	445	896
445	86	895
355	445	895
1825	355	1558
1765	1825	1558
1825	1795	896
355	1825	896
1863	208	898
1795	1863	898
1863	1780	897
208	1863	897
445	208	891
86	445	891
445	1795	898
208	445	898
446	210	1702
1818	446	1702
446	47	899
210	446	899
1826	210	903
1780	1826	903
1826	1818	1702
210	1826	1702
1878	209	1703
1818	1878	1703
1878	1776	900
209	1878	900
446	209	880
47	446	880
446	1818	1703
209	446	1703
448	205	902
104	448	902
448	47	901
205	448	901
447	205	878
11	447	878
447	104	902
205	447	902
443	210	904
104	443	904
443	1780	903
210	443	903
448	210	899
47	448	899
448	104	904
210	448	904
450	211	906
106	450	906
450	1791	905
211	450	905
449	211	909
22	449	909
449	106	906
211	449	906
455	1806	907
106	455	907
455	1776	1847
1806	455	1847
450	1806	1864
1791	450	1864
450	106	907
1806	450	907
452	1819	908
105	452	908
452	1791	1848
1819	452	1848
451	1819	1879
1769	451	1879
451	105	908
1819	451	908
865	211	910
105	865	910
865	22	909
211	865	909
452	211	905
1791	452	905
452	105	910
211	452	910
454	213	912
203	454	912
454	48	911
213	454	911
453	213	916
22	453	916
453	203	912
213	453	912
863	212	914
203	863	914
863	2	913
212	863	913
454	212	439
48	454	439
454	203	914
212	454	914
456	102	1704
106	456	1704
456	48	915
102	456	915
455	102	437
1776	455	437
455	106	1704
102	455	1704
449	213	917
106	449	917
449	22	916
213	449	916
456	213	911
48	456	911
456	106	917
213	456	917
458	214	919
108	458	919
458	1788	918
214	458	918
457	214	922
23	457	922
457	108	919
214	457	919
463	1807	920
108	463	920
463	1769	1849
1807	463	1849
458	1807	1857
1788	458	1857
458	108	920
1807	458	920
460	1812	921
107	460	921
460	1788	1850
1812	460	1850
459	1812	1872
1766	459	1872
459	107	921
1812	459	921
933	214	923
107	933	923
933	23	922
214	933	922
460	214	918
1788	460	918
460	107	923
214	460	923
462	216	1705
217	462	1705
462	49	924
216	462	924
461	216	927
23	461	927
461	217	1705
216	461	1705
931	215	1706
217	931	1706
931	0	925
215	931	925
462	215	431
49	462	431
462	217	1706
215	462	1706
464	100	1707
108	464	1707
464	49	926
100	464	926
463	100	429
1769	463	429
463	108	1707
100	463	1707
457	216	928
108	457	928
457	23	927
216	457	927
464	216	924
49	464	924
464	108	928
216	464	928
466	388	930
109	466	930
466	23	929
388	466	929
465	388	934
1781	465	934
465	109	930
388	465	930
469	217	932
109	469	932
469	0	931
217	469	931
466	217	461
23	466	461
466	109	932
217	466	932
467	107	1708
1796	467	1708
467	23	933
107	467	933
1827	107	459
1766	1827	459
1827	1796	1708
107	1827	1708
1855	388	935
1796	1855	935
1855	1781	934
388	1855	934
467	388	929
23	467	929
467	1796	935
388	467	935
468	219	1709
1810	468	1709
468	50	936
219	468	936
1828	219	940
1781	1828	940
1828	1810	1709
219	1828	1709
1870	218	1710
1810	1870	1710
1870	1767	937
218	1870	937
468	218	475
50	468	475
468	1810	1710
218	468	1710
470	110	939
109	470	939
470	50	938
110	470	938
469	110	473
0	469	473
469	109	939
110	469	939
465	219	941
109	465	941
465	1781	940
219	465	940
470	219	936
50	470	936
470	109	941
219	470	941
472	389	943
111	472	943
472	25	942
389	472	942
471	389	948
50	471	948
471	111	943
389	471	943
477	220	945
111	477	945
477	1770	944
220	477	944
472	220	505
25	472	505
472	111	945
220	472	945
474	117	947
110	474	947
474	25	946
117	474	946
473	117	503
0	473	503
473	110	947
117	473	947
938	389	949
110	938	949
938	50	948
389	938	948
474	389	942
25	474	942
474	110	949
389	474	949
476	221	951
218	476	951
476	1786	950
221	476	950
475	221	954
50	475	954
475	218	951
221	475	951
937	1808	952
218	937	952
937	1767	1851
1808	937	1851
476	1808	1856
1786	476	1856
476	218	952
1808	476	952
478	1811	953
111	478	953
478	1786	1852
1811	478	1852
477	1811	1871
1770	477	1871
477	111	953
1811	477	953
471	221	955
111	471	955
471	50	954
221	471	954
478	221	950
1786	478	950
478	111	955
221	478	955
480	390	957
113	480	957
480	24	956
390	480	956
479	390	962
52	479	962
479	113	957
390	479	957
485	222	959
113	485	959
485	1773	958
222	485	958
480	222	497
24	480	497
480	113	959
222	480	959
482	115	961
112	482	961
482	24	960
115	482	960
481	115	495
1	481	495
481	112	961
115	481	961
1011	390	963
112	1011	963
1011	52	962
390	1011	962
482	390	956
24	482	956
482	112	963
390	482	963
484	391	965
231	484	965
484	1787	964
391	484	964
483	391	967
52	483	967
483	231	965
391	483	965
1009	1809	1711
231	1009	1711
1009	1770	1853
1809	1009	1853
484	1809	1859
1787	484	1859
484	231	1711
1809	484	1711
486	1814	966
113	486	966
486	1787	1854
1814	486	1854
485	1814	1874
1773	485	1874
485	113	966
1814	485	966
479	391	968
113	479	968
479	52	967
391	479	967
486	391	964
1787	486	964
486	113	968
391	486	968
488	392	970
114	488	970
488	96	969
392	488	969
487	392	975
1789	487	975
487	114	970
392	487	970
491	223	972
114	491	972
491	4	971
223	491	971
488	223	995
96	488	995
488	114	972
223	488	972
489	227	974
1797	489	974
489	96	973
227	489	973
1829	227	993
1773	1829	993
1829	1797	974
227	1829	974
1860	392	976
1797	1860	976
1860	1789	975
392	1860	975
489	392	969
96	489	969
489	1797	976
392	489	976
490	393	1712
1815	490	1712
490	51	977
393	490	977
1830	393	981
1789	1830	981
1830	1815	1712
393	1830	1712
1875	224	1713
1815	1875	1713
1875	1768	978
224	1875	978
490	224	1155
51	490	1155
490	1815	1713
224	490	1713
492	261	980
114	492	980
492	51	979
261	492	979
491	261	1153
4	491	1153
491	114	980
261	491	980
487	393	982
114	487	982
487	1789	981
393	487	981
492	393	977
51	492	977
492	114	982
393	492	982
494	226	984
116	494	984
494	30	983
226	494	983
493	226	989
24	493	989
493	116	984
226	493	984
499	225	986
116	499	986
499	4	985
225	499	985
494	225	577
30	494	577
494	116	986
225	494	986
496	135	988
115	496	988
496	30	987
135	496	987
495	135	575
1	495	575
495	115	988
135	495	988
960	226	990
115	960	990
960	24	989
226	960	989
496	226	983
30	496	983
496	115	990
226	496	990
498	228	992
222	498	992
498	96	991
228	498	991
497	228	997
24	497	997
497	222	992
228	497	992
958	227	994
222	958	994
958	1773	993
227	958	993
498	227	973
96	498	973
498	222	994
227	498	994
500	223	996
116	500	996
500	96	995
223	500	995
499	223	971
4	499	971
499	116	996
223	499	996
493	228	998
116	493	998
493	24	997
228	493	997
500	228	991
96	500	991
500	116	998
228	500	998
502	230	1000
118	502	1000
502	29	999
230	502	999
501	230	1005
25	501	1005
501	118	1000
230	501	1000
507	229	1002
118	507	1002
507	1	1001
229	507	1001
502	229	561
29	502	561
502	118	1002
229	502	1002
504	131	1004
117	504	1004
504	29	1003
131	504	1003
503	131	559
0	503	559
503	117	1004
131	503	1004
946	230	1006
117	946	1006
946	25	1005
230	946	1005
504	230	999
29	504	999
504	117	1006
230	504	1006
506	232	1008
220	506	1008
506	52	1007
232	506	1007
505	232	1012
25	505	1012
505	220	1008
232	505	1008
944	231	1010
220	944	1010
944	1770	1009
231	944	1009
506	231	483
52	506	483
506	220	1010
231	506	1010
508	112	1714
118	508	1714
508	52	1011
112	508	1011
507	112	481
1	507	481
507	118	1714
112	507	1714
501	232	1013
118	501	1013
501	25	1012
232	501	1012
508	232	1007
52	508	1007
508	118	1013
232	508	1013
510	394	1015
120	510	1015
510	28	1014
394	510	1014
509	394	1020
59	509	1020
509	120	1015
394	509	1015
515	233	1017
120	515	1017
515	5	1016
233	515	1016
510	233	553
28	510	553
510	120	1017
233	510	1017
512	129	1019
119	512	1019
512	28	1018
129	512	1018
511	129	551
3	511	551
511	119	1019
129	511	1019
1117	394	1021
119	1117	1021
1117	59	1020
394	1117	1020
512	394	1014
28	512	1014
512	119	1021
394	512	1021
514	395	1023
253	514	1023
514	53	1022
395	514	1022
513	395	1027
59	513	1027
513	253	1023
395	513	1023
1115	234	1715
253	1115	1715
1115	1	1024
234	1115	1024
514	234	665
53	514	665
514	253	1715
234	514	1715
516	155	1026
120	516	1026
516	53	1025
155	516	1025
515	155	663
5	515	663
515	120	1026
155	515	1026
509	395	1028
120	509	1028
509	59	1027
395	509	1027
516	395	1022
53	516	1022
516	120	1028
395	516	1028
518	396	1030
122	518	1030
518	27	1029
396	518	1029
517	396	1035
58	517	1035
517	122	1030
396	517	1030
523	235	1032
122	523	1032
523	8	1031
235	523	1031
518	235	545
27	518	545
518	122	1032
235	518	1032
520	127	1034
121	520	1034
520	27	1033
127	520	1033
519	127	543
6	519	543
519	121	1034
127	519	1034
1102	396	1036
121	1102	1036
1102	58	1035
396	1102	1035
520	396	1029
27	520	1029
520	121	1036
396	520	1036
522	397	1038
249	522	1038
522	54	1037
397	522	1037
521	397	1042
58	521	1042
521	249	1038
397	521	1038
1100	236	1716
249	1100	1716
1100	5	1039
236	1100	1039
522	236	641
54	522	641
522	249	1716
236	522	1716
524	149	1041
122	524	1041
524	54	1040
149	524	1040
523	149	639
8	523	639
523	122	1041
149	523	1041
517	397	1043
122	517	1043
517	58	1042
397	517	1042
524	397	1037
54	524	1037
524	122	1043
397	524	1043
526	398	1045
124	526	1045
526	56	1044
398	526	1044
525	398	1050
57	525	1050
525	124	1045
398	525	1045
531	237	1047
124	531	1047
531	17	1046
237	531	1046
526	237	1071
56	526	1071
526	124	1047
237	526	1047
528	241	1049
123	528	1049
528	56	1048
241	528	1048
527	241	1069
15	527	1069
527	123	1049
241	527	1049
1087	398	1051
123	1087	1051
1087	57	1050
398	1087	1050
528	398	1044
56	528	1044
528	123	1051
398	528	1051
530	399	1053
245	530	1053
530	55	1052
399	530	1052
529	399	1057
57	529	1057
529	245	1053
399	529	1053
1085	238	1717
245	1085	1717
1085	8	1054
238	1085	1054
530	238	1253
55	530	1253
530	245	1717
238	530	1717
532	286	1056
124	532	1056
532	55	1055
286	532	1055
531	286	1251
17	531	1251
531	124	1056
286	531	1056
525	399	1058
124	525	1058
525	57	1057
399	525	1057
532	399	1052
55	532	1052
532	124	1058
399	532	1058
534	240	1060
126	534	1060
534	66	1059
240	534	1059
533	240	1065
26	533	1065
533	126	1060
240	533	1060
539	239	1062
126	539	1062
539	17	1061
239	539	1061
534	239	1245
66	534	1245
534	126	1062
239	534	1062
536	285	1064
125	536	1064
536	66	1063
285	536	1063
535	285	1244
1771	535	1244
535	125	1064
285	535	1064
833	240	1066
125	833	1066
833	26	1065
240	833	1065
536	240	1059
66	536	1059
536	125	1066
240	536	1066
538	242	1068
195	538	1068
538	56	1067
242	538	1067
537	242	1073
26	537	1073
537	195	1068
242	537	1068
831	241	1070
195	831	1070
831	15	1069
241	831	1069
538	241	1048
56	538	1048
538	195	1070
241	538	1070
540	237	1072
126	540	1072
540	56	1071
237	540	1071
539	237	1046
17	539	1046
539	126	1072
237	539	1072
533	242	1074
126	533	1074
533	26	1073
242	533	1073
540	242	1067
56	540	1067
540	126	1074
242	540	1074
542	244	1076
128	542	1076
542	91	1075
244	542	1075
541	244	1081
27	541	1081
541	128	1076
244	541	1076
547	243	1078
128	547	1078
547	15	1077
243	547	1077
542	243	1636
91	542	1636
542	128	1078
243	542	1078
544	370	1080
127	544	1080
544	91	1079
370	544	1079
543	370	1635
6	543	1635
543	127	1080
370	543	1080
1033	244	1082
127	1033	1082
1033	27	1081
244	1033	1081
544	244	1075
91	544	1075
544	127	1082
244	544	1082
546	246	1084
235	546	1084
546	57	1083
246	546	1083
545	246	1088
27	545	1088
545	235	1084
246	545	1084
1031	245	1086
235	1031	1086
1031	8	1085
245	1031	1085
546	245	529
57	546	529
546	235	1086
245	546	1086
548	123	1718
128	548	1718
548	57	1087
123	548	1087
547	123	527
15	547	527
547	128	1718
123	547	1718
541	246	1089
128	541	1089
541	27	1088
246	541	1088
548	246	1083
57	548	1083
548	128	1089
246	548	1089
550	248	1091
130	550	1091
550	90	1090
248	550	1090
549	248	1096
28	549	1096
549	130	1091
248	549	1091
555	247	1093
130	555	1093
555	6	1092
247	555	1092
550	247	1621
90	550	1621
550	130	1093
247	550	1093
552	368	1095
129	552	1095
552	90	1094
368	552	1094
551	368	1620
3	551	1620
551	129	1095
368	551	1095
1018	248	1097
129	1018	1097
1018	28	1096
248	1018	1096
552	248	1090
90	552	1090
552	129	1097
248	552	1097
554	250	1099
233	554	1099
554	58	1098
250	554	1098
553	250	1103
28	553	1103
553	233	1099
250	553	1099
1016	249	1101
233	1016	1101
1016	5	1100
249	1016	1100
554	249	521
58	554	521
554	233	1101
249	554	1101
556	121	1719
130	556	1719
556	58	1102
121	556	1102
555	121	519
6	555	519
555	130	1719
121	555	1719
549	250	1104
130	549	1104
549	28	1103
250	549	1103
556	250	1098
58	556	1098
556	130	1104
250	556	1104
558	252	1106
132	558	1106
558	89	1105
252	558	1105
557	252	1111
29	557	1111
557	132	1106
252	557	1106
563	251	1108
132	563	1108
563	3	1107
251	563	1107
558	251	1606
89	558	1606
558	132	1108
251	558	1108
560	364	1110
131	560	1110
560	89	1109
364	560	1109
559	364	1604
0	559	1604
559	131	1110
364	559	1110
1003	252	1112
131	1003	1112
1003	29	1111
252	1003	1111
560	252	1105
89	560	1105
560	131	1112
252	560	1112
562	254	1114
229	562	1114
562	59	1113
254	562	1113
561	254	1118
29	561	1118
561	229	1114
254	561	1114
1001	253	1116
229	1001	1116
1001	1	1115
253	1001	1115
562	253	513
59	562	513
562	229	1116
253	562	1116
564	119	1720
132	564	1720
564	59	1117
119	564	1117
563	119	511
3	563	511
563	132	1720
119	563	1720
557	254	1119
132	557	1119
557	29	1118
254	557	1118
564	254	1113
59	564	1113
564	132	1119
254	564	1119
566	400	1121
134	566	1121
566	61	1120
400	566	1120
565	400	1126
62	565	1126
565	134	1121
400	565	1121
571	255	1123
134	571	1123
571	7	1122
255	571	1122
566	255	1147
61	566	1147
566	134	1123
255	566	1123
568	259	1125
133	568	1125
568	61	1124
259	568	1124
567	259	1145
4	567	1145
567	133	1125
259	567	1125
1161	400	1127
133	1161	1127
1161	62	1126
400	1161	1126
568	400	1120
61	568	1120
568	133	1127
400	568	1127
570	401	1129
263	570	1129
570	60	1128
401	570	1128
569	401	1133
62	569	1133
569	263	1129
401	569	1129
1160	256	1721
263	1160	1721
1160	1772	1130
256	1160	1130
570	256	673
60	570	673
570	263	1721
256	570	1721
572	157	1132
134	572	1132
572	60	1131
157	572	1131
571	157	671
7	571	671
571	134	1132
157	571	1132
565	401	1134
134	565	1134
565	62	1133
401	565	1133
572	401	1128
60	572	1128
572	134	1134
401	572	1134
574	258	1136
136	574	1136
574	70	1135
258	574	1135
573	258	1141
30	573	1141
573	136	1136
258	573	1136
579	257	1138
136	579	1138
579	7	1137
257	579	1137
574	257	1325
70	574	1325
574	136	1138
257	574	1138
576	302	1140
135	576	1140
576	70	1139
302	576	1139
575	302	1323
1	575	1323
575	135	1140
302	575	1140
987	258	1142
135	987	1142
987	30	1141
258	987	1141
576	258	1135
70	576	1135
576	135	1142
258	576	1142
578	260	1144
225	578	1144
578	61	1143
260	578	1143
577	260	1149
30	577	1149
577	225	1144
260	577	1144
985	259	1146
225	985	1146
985	4	1145
259	985	1145
578	259	1124
61	578	1124
578	225	1146
259	578	1146
580	255	1148
136	580	1148
580	61	1147
255	580	1147
579	255	1122
7	579	1122
579	136	1148
255	579	1148
573	260	1150
136	573	1150
573	30	1149
260	573	1149
580	260	1143
61	580	1143
580	136	1150
260	580	1150
582	262	1152
137	582	1152
582	51	1151
262	582	1151
581	262	1157
1782	581	1157
581	137	1152
262	581	1152
585	261	1154
137	585	1154
585	4	1153
261	585	1153
582	261	979
51	582	979
582	137	1154
261	582	1154
583	224	1156
1798	583	1156
583	51	1155
224	583	1155
1831	224	978
1768	1831	978
1831	1798	1156
224	1831	1156
1858	262	1158
1798	1858	1158
1858	1782	1157
262	1858	1157
583	262	1151
51	583	1151
583	1798	1158
262	583	1158
584	264	1722
1813	584	1722
584	62	1159
264	584	1159
1832	264	1162
1782	1832	1162
1832	1813	1722
264	1832	1722
1873	263	1723
1813	1873	1723
1873	1772	1160
263	1873	1160
584	263	569
62	584	569
584	1813	1723
263	584	1723
586	133	1724
137	586	1724
586	62	1161
133	586	1161
585	133	567
4	585	567
585	137	1724
133	585	1724
581	264	1163
137	581	1163
581	1782	1162
264	581	1162
586	264	1159
62	586	1159
586	137	1163
264	586	1163
588	266	1165
139	588	1165
588	64	1164
266	588	1164
587	266	1170
31	587	1170
587	139	1165
266	587	1165
593	265	1167
139	593	1167
593	16	1166
265	593	1166
588	265	1188
64	588	1188
588	139	1167
265	588	1167
590	271	1169
138	590	1169
590	64	1168
271	590	1168
589	271	1187
9	589	1187
589	138	1169
271	589	1169
1202	266	1171
138	1202	1171
1202	31	1170
266	1202	1170
590	266	1164
64	590	1164
590	138	1171
266	590	1171
592	268	1725
275	592	1725
592	63	1172
268	592	1172
591	268	1176
31	591	1176
591	275	1725
268	591	1725
1201	267	1726
275	1201	1726
1201	1775	1173
267	1201	1173
592	267	649
63	592	649
592	275	1726
267	592	1726
594	151	1175
139	594	1175
594	63	1174
151	594	1174
593	151	647
16	593	647
593	139	1175
151	593	1175
587	268	1177
139	587	1177
587	31	1176
268	587	1176
594	268	1172
63	594	1172
594	139	1177
268	594	1177
596	270	1179
141	596	1179
596	67	1178
270	596	1178
595	270	1184
32	595	1184
595	141	1179
270	595	1179
601	269	1181
141	601	1181
601	16	1180
269	601	1180
596	269	1277
67	596	1277
596	141	1181
269	596	1181
598	291	1183
140	598	1183
598	67	1182
291	598	1182
597	291	1275
5	597	1275
597	140	1183
291	597	1183
1349	270	1185
140	1349	1185
1349	32	1184
270	1349	1184
598	270	1178
67	598	1178
598	140	1185
270	598	1185
600	272	1727
308	600	1727
600	64	1186
272	600	1186
599	272	1190
32	599	1190
599	308	1727
272	599	1727
1347	271	1728
308	1347	1728
1347	9	1187
271	1347	1187
600	271	1168
64	600	1168
600	308	1728
271	600	1728
602	265	1189
141	602	1189
602	64	1188
265	602	1188
601	265	1166
16	601	1166
601	141	1189
265	601	1189
595	272	1191
141	595	1191
595	32	1190
272	595	1190
602	272	1186
64	602	1186
602	141	1191
272	602	1191
604	274	1193
142	604	1193
604	71	1192
274	604	1192
603	274	1198
1783	603	1198
603	142	1193
274	603	1193
607	273	1195
142	607	1195
607	9	1194
273	607	1194
604	273	1341
71	604	1341
604	142	1195
273	604	1195
605	306	1197
1799	605	1197
605	71	1196
306	605	1196
1833	306	1339
1772	1833	1339
1833	1799	1197
306	1833	1197
1861	274	1199
1799	1861	1199
1861	1783	1198
274	1861	1198
605	274	1192
71	605	1192
605	1799	1199
274	605	1199
606	402	1729
1816	606	1729
606	31	1200
402	606	1200
1834	402	1203
1783	1834	1203
1834	1816	1729
402	1834	1729
1876	275	1730
1816	1876	1730
1876	1775	1201
275	1876	1201
606	275	591
31	606	591
606	1816	1730
275	606	1730
608	138	1731
142	608	1731
608	31	1202
138	608	1202
607	138	589
9	607	589
607	142	1731
138	607	1731
603	402	1204
142	603	1204
603	1783	1203
402	603	1203
608	402	1200
31	608	1200
608	142	1204
402	608	1204
610	277	1206
144	610	1206
610	97	1205
277	610	1205
609	277	1211
33	609	1211
609	144	1206
277	609	1206
615	276	1208
144	615	1208
615	18	1207
276	615	1207
610	276	1231
97	610	1231
610	144	1208
276	610	1208
612	282	1210
143	612	1210
612	97	1209
282	612	1209
611	282	1230
1778	611	1230
611	143	1210
282	611	1210
633	277	1212
143	633	1212
633	33	1211
277	633	1211
612	277	1205
97	612	1205
612	143	1212
277	612	1212
614	279	1214
147	614	1214
614	65	1213
279	614	1213
613	279	1219
33	613	1219
613	147	1214
279	613	1214
631	278	1216
147	631	1216
631	8	1215
278	631	1215
614	278	1301
65	614	1301
614	147	1216
278	614	1216
616	297	1218
144	616	1218
616	65	1217
297	616	1217
615	297	1299
18	615	1299
615	144	1218
297	615	1218
609	279	1220
144	609	1220
609	33	1219
279	609	1219
616	279	1213
65	616	1213
616	144	1220
279	616	1220
618	281	1222
145	618	1222
618	68	1221
281	618	1221
617	281	1227
1784	617	1227
617	145	1222
281	617	1222
621	280	1224
145	621	1224
621	18	1223
280	621	1223
618	280	1293
68	618	1293
618	145	1224
280	618	1224
619	295	1226
1800	619	1226
619	68	1225
295	619	1225
1835	295	1291
1775	1835	1291
1835	1800	1226
295	1835	1226
1866	281	1228
1800	1866	1228
1866	1784	1227
281	1866	1227
619	281	1221
68	619	1221
619	1800	1228
281	619	1228
620	283	1732
1821	620	1732
620	97	1229
283	620	1229
1836	283	1233
1784	1836	1233
1836	1821	1732
283	1836	1732
1881	282	1733
1821	1881	1733
1881	1778	1230
282	1881	1230
620	282	1209
97	620	1209
620	1821	1733
282	620	1733
622	276	1232
145	622	1232
622	97	1231
276	622	1231
621	276	1207
18	621	1207
621	145	1232
276	621	1232
617	283	1234
145	617	1234
617	1784	1233
283	617	1233
622	283	1229
97	622	1229
622	145	1234
283	622	1234
624	403	1236
146	624	1236
624	98	1235
403	624	1235
623	403	1241
1793	623	1241
623	146	1236
403	623	1236
627	284	1238
146	627	1238
627	17	1237
284	627	1237
624	284	1261
98	624	1261
624	146	1238
284	624	1238
625	288	1240
1801	625	1240
625	98	1239
288	625	1239
1837	288	1259
1778	1837	1259
1837	1801	1240
288	1837	1240
1867	403	1242
1801	1867	1242
1867	1793	1241
403	1867	1241
625	403	1235
98	625	1235
625	1801	1242
403	625	1242
626	404	1734
1822	626	1734
626	66	1243
404	626	1243
1838	404	1247
1793	1838	1247
1838	1822	1734
404	1838	1734
1882	285	1735
1822	1882	1735
1882	1771	1244
285	1882	1244
626	285	1063
66	626	1063
626	1822	1735
285	626	1735
628	239	1246
146	628	1246
628	66	1245
239	628	1245
627	239	1061
17	627	1061
627	146	1246
239	627	1246
623	404	1248
146	623	1248
623	1793	1247
404	623	1247
628	404	1243
66	628	1243
628	146	1248
404	628	1248
630	287	1250
148	630	1250
630	55	1249
287	630	1249
629	287	1255
33	629	1255
629	148	1250
287	629	1250
635	286	1252
148	635	1252
635	17	1251
286	635	1251
630	286	1055
55	630	1055
630	148	1252
286	630	1252
632	238	1254
147	632	1254
632	55	1253
238	632	1253
631	238	1054
8	631	1054
631	147	1254
238	631	1254
613	287	1256
147	613	1256
613	33	1255
287	613	1255
632	287	1249
55	632	1249
632	147	1256
287	632	1256
634	289	1258
143	634	1258
634	98	1257
289	634	1257
633	289	1263
33	633	1263
633	143	1258
289	633	1258
611	288	1260
143	611	1260
611	1778	1259
288	611	1259
634	288	1239
98	634	1239
634	143	1260
288	634	1260
636	284	1262
148	636	1262
636	98	1261
284	636	1261
635	284	1237
17	635	1237
635	148	1262
284	635	1262
629	289	1264
148	629	1264
629	33	1263
289	629	1263
636	289	1257
98	636	1257
636	148	1264
289	636	1264
638	405	1266
150	638	1266
638	34	1265
405	638	1265
637	405	1271
54	637	1271
637	150	1266
405	637	1266
643	290	1268
150	643	1268
643	16	1267
290	643	1267
638	290	657
34	638	657
638	150	1268
290	638	1268
640	153	1270
149	640	1270
640	34	1269
153	640	1269
639	153	655
8	639	655
639	149	1270
153	639	1270
1040	405	1272
149	1040	1272
1040	54	1271
405	1040	1271
640	405	1265
34	640	1265
640	149	1272
405	640	1272
642	292	1274
236	642	1274
642	67	1273
292	642	1273
641	292	1279
54	641	1279
641	236	1274
292	641	1274
1039	291	1276
236	1039	1276
1039	5	1275
291	1039	1275
642	291	1182
67	642	1182
642	236	1276
291	642	1276
644	269	1278
150	644	1278
644	67	1277
269	644	1277
643	269	1180
16	643	1180
643	150	1278
269	643	1278
637	292	1280
150	637	1280
637	54	1279
292	637	1279
644	292	1273
67	644	1273
644	150	1280
292	644	1280
646	294	1282
152	646	1282
646	69	1281
294	646	1281
645	294	1287
63	645	1287
645	152	1282
294	645	1282
651	293	1284
152	651	1284
651	18	1283
293	651	1283
646	293	1309
69	646	1309
646	152	1284
293	646	1284
648	299	1286
151	648	1286
648	69	1285
299	648	1285
647	299	1307
16	647	1307
647	151	1286
299	647	1286
1174	294	1288
151	1174	1288
1174	63	1287
294	1174	1287
648	294	1281
69	648	1281
648	151	1288
294	648	1288
650	296	1290
267	650	1290
650	68	1289
296	650	1289
649	296	1295
63	649	1295
649	267	1290
296	649	1290
1173	295	1292
267	1173	1292
1173	1775	1291
295	1173	1291
650	295	1225
68	650	1225
650	267	1292
295	650	1292
652	280	1294
152	652	1294
652	68	1293
280	652	1293
651	280	1223
18	651	1223
651	152	1294
280	651	1294
645	296	1296
152	645	1296
645	63	1295
296	645	1295
652	296	1289
68	652	1289
652	152	1296
296	652	1296
654	298	1298
154	654	1298
654	65	1297
298	654	1297
653	298	1303
34	653	1303
653	154	1298
298	653	1298
659	297	1300
154	659	1300
659	18	1299
297	659	1299
654	297	1217
65	654	1217
654	154	1300
297	654	1300
656	278	1302
153	656	1302
656	65	1301
278	656	1301
655	278	1215
8	655	1215
655	153	1302
278	655	1302
1269	298	1304
153	1269	1304
1269	34	1303
298	1269	1303
656	298	1297
65	656	1297
656	153	1304
298	656	1304
658	300	1306
290	658	1306
658	69	1305
300	658	1305
657	300	1311
34	657	1311
657	290	1306
300	657	1306
1267	299	1308
290	1267	1308
1267	16	1307
299	1267	1307
658	299	1285
69	658	1285
658	290	1308
299	658	1308
660	293	1310
154	660	1310
660	69	1309
293	660	1309
659	293	1283
18	659	1283
659	154	1310
293	659	1310
653	300	1312
154	653	1312
653	34	1311
300	653	1311
660	300	1305
69	660	1305
660	154	1312
300	660	1312
662	406	1314
156	662	1314
662	35	1313
406	662	1313
661	406	1319
53	661	1319
661	156	1314
406	661	1314
667	301	1316
156	667	1316
667	7	1315
301	667	1315
662	301	681
35	662	681
662	156	1316
301	662	1316
664	159	1318
155	664	1318
664	35	1317
159	664	1317
663	159	679
5	663	679
663	155	1318
159	663	1318
1025	406	1320
155	1025	1320
1025	53	1319
406	1025	1319
664	406	1313
35	664	1313
664	155	1320
406	664	1320
666	303	1322
234	666	1322
666	70	1321
303	666	1321
665	303	1327
53	665	1327
665	234	1322
303	665	1322
1024	302	1324
234	1024	1324
1024	1	1323
302	1024	1323
666	302	1139
70	666	1139
666	234	1324
302	666	1324
668	257	1326
156	668	1326
668	70	1325
257	668	1325
667	257	1137
7	667	1137
667	156	1326
257	667	1326
661	303	1328
156	661	1328
661	53	1327
303	661	1327
668	303	1321
70	668	1321
668	156	1328
303	668	1328
670	305	1330
158	670	1330
670	72	1329
305	670	1329
669	305	1335
60	669	1335
669	158	1330
305	669	1330
675	304	1332
158	675	1332
675	9	1331
304	675	1331
670	304	1356
72	670	1356
670	158	1332
304	670	1332
672	309	1334
157	672	1334
672	72	1333
309	672	1333
671	309	1354
7	671	1354
671	157	1334
309	671	1334
1131	305	1336
157	1131	1336
1131	60	1335
305	1131	1335
672	305	1329
72	672	1329
672	157	1336
305	672	1336
674	307	1338
256	674	1338
674	71	1337
307	674	1337
673	307	1343
60	673	1343
673	256	1338
307	673	1338
1130	306	1340
256	1130	1340
1130	1772	1339
306	1130	1339
674	306	1196
71	674	1196
674	256	1340
306	674	1340
676	273	1342
158	676	1342
676	71	1341
273	676	1341
675	273	1194
9	675	1194
675	158	1342
273	675	1342
669	307	1344
158	669	1344
669	60	1343
307	669	1343
676	307	1337
71	676	1337
676	158	1344
307	676	1344
678	407	1346
160	678	1346
678	32	1345
407	678	1345
677	407	1350
35	677	1350
677	160	1346
407	677	1346
683	308	1348
160	683	1348
683	9	1347
308	683	1347
678	308	599
32	678	599
678	160	1348
308	678	1348
680	140	1736
159	680	1736
680	32	1349
140	680	1349
679	140	597
5	679	597
679	159	1736
140	679	1736
1317	407	1351
159	1317	1351
1317	35	1350
407	1317	1350
680	407	1345
32	680	1345
680	159	1351
407	680	1351
682	310	1353
301	682	1353
682	72	1352
310	682	1352
681	310	1358
35	681	1358
681	301	1353
310	681	1353
1315	309	1355
301	1315	1355
1315	7	1354
309	1315	1354
682	309	1333
72	682	1333
682	301	1355
309	682	1355
684	304	1357
160	684	1357
684	72	1356
304	684	1356
683	304	1331
9	683	1331
683	160	1357
304	683	1357
677	310	1359
160	677	1359
677	35	1358
310	677	1358
684	310	1352
72	684	1352
684	160	1359
310	684	1359
686	408	1361
162	686	1361
686	74	1360
408	686	1360
685	408	1366
75	685	1366
685	162	1361
408	685	1361
691	311	1363
162	691	1363
691	14	1362
311	691	1362
686	311	1385
74	686	1385
686	162	1363
311	686	1363
688	315	1365
161	688	1365
688	74	1364
315	688	1364
687	315	1384
13	687	1384
687	161	1365
315	687	1365
1399	408	1367
161	1399	1367
1399	75	1366
408	1399	1366
688	408	1360
74	688	1360
688	161	1367
408	688	1367
690	409	1369
319	690	1369
690	73	1368
409	690	1368
689	409	1373
75	689	1373
689	319	1369
409	689	1369
1398	312	1737
319	1398	1737
1398	10	1370
312	1398	1370
690	312	771
73	690	771
690	319	1737
312	690	1737
692	180	1372
162	692	1372
692	73	1371
180	692	1371
691	180	769
14	691	769
691	162	1372
180	691	1372
685	409	1374
162	685	1374
685	75	1373
409	685	1373
692	409	1368
73	692	1368
692	162	1374
409	692	1374
694	314	1376
164	694	1376
694	83	1375
314	694	1375
693	314	1381
36	693	1381
693	164	1376
314	693	1376
699	313	1378
164	699	1378
699	14	1377
313	699	1377
694	313	1514
83	694	1514
694	164	1378
313	694	1378
696	346	1380
163	696	1380
696	83	1379
346	696	1379
695	346	1513
1774	695	1513
695	163	1380
346	695	1380
1583	314	1382
163	1583	1382
1583	36	1381
314	1583	1381
696	314	1375
83	696	1375
696	163	1382
314	696	1382
698	316	1738
360	698	1738
698	74	1383
316	698	1383
697	316	1387
36	697	1387
697	360	1738
316	697	1738
1581	315	1739
360	1581	1739
1581	13	1384
315	1581	1384
698	315	1364
74	698	1364
698	360	1739
315	698	1739
700	311	1386
164	700	1386
700	74	1385
311	700	1385
699	311	1362
14	699	1362
699	164	1386
311	699	1386
693	316	1388
164	693	1388
693	36	1387
316	693	1387
700	316	1383
74	700	1383
700	164	1388
316	700	1388
702	318	1390
166	702	1390
702	87	1389
318	702	1389
701	318	1395
37	701	1395
701	166	1390
318	701	1390
707	317	1392
166	707	1392
707	13	1391
317	707	1391
702	317	1575
87	702	1575
702	166	1392
317	702	1392
704	358	1394
165	704	1394
704	87	1393
358	704	1393
703	358	1573
2	703	1573
703	165	1394
358	703	1394
1690	318	1396
165	1690	1396
1690	37	1395
318	1690	1395
704	318	1389
87	704	1389
704	165	1396
318	704	1396
706	320	1740
381	706	1740
706	75	1397
320	706	1397
705	320	1400
37	705	1400
705	381	1740
320	705	1740
1688	319	1741
381	1688	1741
1688	10	1398
319	1688	1398
706	319	689
75	706	689
706	381	1741
319	706	1741
708	161	1742
166	708	1742
708	75	1399
161	708	1399
707	161	687
13	707	687
707	166	1742
161	707	1742
701	320	1401
166	701	1401
701	37	1400
320	701	1400
708	320	1397
75	708	1397
708	166	1401
320	708	1401
710	410	1403
168	710	1403
710	77	1402
410	710	1402
709	410	1408
78	709	1408
709	168	1403
410	709	1403
715	321	1405
168	715	1405
715	21	1404
321	715	1404
710	321	1427
77	710	1427
710	168	1405
321	710	1405
712	325	1407
167	712	1407
712	77	1406
325	712	1406
711	325	1426
19	711	1426
711	167	1407
325	711	1407
1441	410	1409
167	1441	1409
1441	78	1408
410	1441	1408
712	410	1402
77	712	1402
712	167	1409
410	712	1409
714	411	1411
329	714	1411
714	76	1410
411	714	1410
713	411	1415
78	713	1415
713	329	1411
411	713	1411
1440	322	1743
329	1440	1743
1440	12	1412
322	1440	1412
714	322	1492
76	714	1492
714	329	1743
322	714	1743
716	341	1414
168	716	1414
716	76	1413
341	716	1413
715	341	1490
21	715	1490
715	168	1414
341	715	1414
709	411	1416
168	709	1416
709	78	1415
411	709	1415
716	411	1410
76	716	1410
716	168	1416
411	716	1416
718	324	1418
170	718	1418
718	81	1417
324	718	1417
717	324	1423
38	717	1423
717	170	1418
324	717	1418
723	323	1420
170	723	1420
723	21	1419
323	723	1419
718	323	1484
81	718	1484
718	170	1420
323	718	1420
720	340	1422
169	720	1422
720	81	1421
340	720	1421
719	340	1483
1777	719	1483
719	169	1422
340	719	1422
1538	324	1424
169	1538	1424
1538	38	1423
324	1538	1423
720	324	1417
81	720	1417
720	169	1424
324	720	1424
722	326	1744
351	722	1744
722	77	1425
326	722	1425
721	326	1429
38	721	1429
721	351	1744
326	721	1744
1536	325	1745
351	1536	1745
1536	19	1426
325	1536	1426
722	325	1406
77	722	1406
722	351	1745
325	722	1745
724	321	1428
170	724	1428
724	77	1427
321	724	1427
723	321	1404
21	723	1404
723	170	1428
321	723	1428
717	326	1430
170	717	1430
717	38	1429
326	717	1429
724	326	1425
77	724	1425
724	170	1430
326	724	1430
726	328	1432
172	726	1432
726	84	1431
328	726	1431
725	328	1437
39	725	1437
725	172	1432
328	725	1432
731	327	1434
172	731	1434
731	19	1433
327	731	1433
726	327	1530
84	726	1530
726	172	1434
327	726	1434
728	349	1436
171	728	1436
728	84	1435
349	728	1435
727	349	1528
10	727	1528
727	171	1436
349	727	1436
1676	328	1438
171	1676	1438
1676	39	1437
328	1676	1437
728	328	1431
84	728	1431
728	171	1438
328	728	1438
730	330	1746
379	730	1746
730	78	1439
330	730	1439
729	330	1442
39	729	1442
729	379	1746
330	729	1746
1674	329	1747
379	1674	1747
1674	12	1440
329	1674	1440
730	329	713
78	730	713
730	379	1747
329	730	1747
732	167	1748
172	732	1748
732	78	1441
167	732	1441
731	167	711
19	731	711
731	172	1748
167	731	1748
725	330	1443
172	725	1443
725	39	1442
330	725	1442
732	330	1439
78	732	1439
732	172	1443
330	732	1443
734	332	1445
174	734	1445
734	80	1444
332	734	1444
733	332	1450
40	733	1450
733	174	1445
332	733	1445
739	331	1447
174	739	1447
739	20	1446
331	739	1446
734	331	1470
80	734	1470
734	174	1447
331	734	1447
736	337	1449
173	736	1449
736	80	1448
337	736	1448
735	337	1469
1779	735	1469
735	173	1449
337	735	1449
757	332	1451
173	757	1451
757	40	1450
332	757	1450
736	332	1444
80	736	1444
736	173	1451
332	736	1451
738	334	1453
177	738	1453
738	79	1452
334	738	1452
737	334	1458
40	737	1458
737	177	1453
334	737	1453
755	333	1455
177	755	1455
755	12	1454
333	755	1454
738	333	1660
79	738	1660
738	177	1455
333	738	1455
740	375	1457
174	740	1457
740	79	1456
375	740	1456
739	375	1658
20	739	1658
739	174	1457
375	739	1457
733	334	1459
174	733	1459
733	40	1458
334	733	1458
740	334	1452
79	740	1452
740	174	1459
334	740	1459
742	336	1461
175	742	1461
742	92	1460
336	742	1460
741	336	1466
1785	741	1466
741	175	1461
336	741	1461
745	335	1463
175	745	1463
745	20	1462
335	745	1462
742	335	1652
92	742	1652
742	175	1463
335	742	1463
743	373	1465
1802	743	1465
743	92	1464
373	743	1464
1839	373	1650
1771	1839	1650
1839	1802	1465
373	1839	1465
1868	336	1467
1802	1868	1467
1868	1785	1466
336	1868	1466
743	336	1460
92	743	1460
743	1802	1467
336	743	1467
744	338	1749
1823	744	1749
744	80	1468
338	744	1468
1840	338	1472
1785	1840	1472
1840	1823	1749
338	1840	1749
1883	337	1750
1823	1883	1750
1883	1779	1469
337	1883	1469
744	337	1448
80	744	1448
744	1823	1750
337	744	1750
746	331	1471
175	746	1471
746	80	1470
331	746	1470
745	331	1446
20	745	1446
745	175	1471
331	745	1471
741	338	1473
175	741	1473
741	1785	1472
338	741	1472
746	338	1468
80	746	1468
746	175	1473
338	746	1473
748	412	1475
176	748	1475
748	82	1474
412	748	1474
747	412	1480
1794	747	1480
747	176	1475
412	747	1475
751	339	1477
176	751	1477
751	21	1476
339	751	1476
748	339	1500
82	748	1500
748	176	1477
339	748	1477
749	343	1479
1803	749	1479
749	82	1478
343	749	1478
1841	343	1498
1779	1841	1498
1841	1803	1479
343	1841	1479
1869	412	1481
1803	1869	1481
1869	1794	1480
412	1869	1480
749	412	1474
82	749	1474
749	1803	1481
412	749	1481
750	413	1751
1824	750	1751
750	81	1482
413	750	1482
1842	413	1486
1794	1842	1486
1842	1824	1751
413	1842	1751
1884	340	1752
1824	1884	1752
1884	1777	1483
340	1884	1483
750	340	1421
81	750	1421
750	1824	1752
340	750	1752
752	323	1485
176	752	1485
752	81	1484
323	752	1484
751	323	1419
21	751	1419
751	176	1485
323	751	1485
747	413	1487
176	747	1487
747	1794	1486
413	747	1486
752	413	1482
81	752	1482
752	176	1487
413	752	1487
754	342	1489
178	754	1489
754	76	1488
342	754	1488
753	342	1494
40	753	1494
753	178	1489
342	753	1489
759	341	1491
178	759	1491
759	21	1490
341	759	1490
754	341	1413
76	754	1413
754	178	1491
341	754	1491
756	322	1493
177	756	1493
756	76	1492
322	756	1492
755	322	1412
12	755	1412
755	177	1493
322	755	1493
737	342	1495
177	737	1495
737	40	1494
342	737	1494
756	342	1488
76	756	1488
756	177	1495
342	756	1495
758	344	1497
173	758	1497
758	82	1496
344	758	1496
757	344	1502
40	757	1502
757	173	1497
344	757	1497
735	343	1499
173	735	1499
735	1779	1498
343	735	1498
758	343	1478
82	758	1478
758	173	1499
343	758	1499
760	339	1501
178	760	1501
760	82	1500
339	760	1500
759	339	1476
21	759	1476
759	178	1501
339	759	1501
753	344	1503
178	753	1503
753	40	1502
344	753	1502
760	344	1496
82	760	1496
760	178	1503
344	760	1503
762	414	1505
179	762	1505
762	41	1504
414	762	1504
761	414	1510
1792	761	1510
761	179	1505
414	761	1505
765	345	1507
179	765	1507
765	14	1506
345	765	1506
762	345	779
41	762	779
762	179	1507
345	762	1507
763	182	1509
1804	763	1509
763	41	1508
182	763	1508
1843	182	777
1777	1843	777
1843	1804	1509
182	1843	1509
1865	414	1511
1804	1865	1511
1865	1792	1510
414	1865	1510
763	414	1504
41	763	1504
763	1804	1511
414	763	1511
764	415	1753
1820	764	1753
764	83	1512
415	764	1512
1844	415	1516
1792	1844	1516
1844	1820	1753
415	1844	1753
1880	346	1754
1820	1880	1754
1880	1774	1513
346	1880	1513
764	346	1379
83	764	1379
764	1820	1754
346	764	1754
766	313	1515
179	766	1515
766	83	1514
313	766	1514
765	313	1377
14	765	1377
765	179	1515
313	765	1515
761	415	1517
179	761	1517
761	1792	1516
415	761	1516
766	415	1512
83	766	1512
766	179	1517
415	766	1517
768	348	1519
181	768	1519
768	85	1518
348	768	1518
767	348	1524
73	767	1524
767	181	1519
348	767	1519
773	347	1521
181	773	1521
773	19	1520
347	773	1520
768	347	1545
85	768	1545
768	181	1521
347	768	1521
770	352	1523
180	770	1523
770	85	1522
352	770	1522
769	352	1543
14	769	1543
769	180	1523
352	769	1523
1371	348	1525
180	1371	1525
1371	73	1524
348	1371	1524
770	348	1518
85	770	1518
770	180	1525
348	770	1525
772	350	1527
312	772	1527
772	84	1526
350	772	1526
771	350	1532
73	771	1532
771	312	1527
350	771	1527
1370	349	1529
312	1370	1529
1370	10	1528
349	1370	1528
772	349	1435
84	772	1435
772	312	1529
349	772	1529
774	327	1531
181	774	1531
774	84	1530
327	774	1530
773	327	1433
19	773	1433
773	181	1531
327	773	1531
767	350	1533
181	767	1533
767	73	1532
350	767	1532
774	350	1526
84	774	1526
774	181	1533
350	774	1533
776	416	1535
183	776	1535
776	38	1534
416	776	1534
775	416	1539
41	775	1539
775	183	1535
416	775	1535
781	351	1537
183	781	1537
781	19	1536
351	781	1536
776	351	721
38	776	721
776	183	1537
351	776	1537
778	169	1755
182	778	1755
778	38	1538
169	778	1538
777	169	719
1777	777	719
777	182	1755
169	777	1755
1508	416	1540
182	1508	1540
1508	41	1539
416	1508	1539
778	416	1534
38	778	1534
778	182	1540
416	778	1540
780	353	1542
345	780	1542
780	85	1541
353	780	1541
779	353	1547
41	779	1547
779	345	1542
353	779	1542
1506	352	1544
345	1506	1544
1506	14	1543
352	1506	1543
780	352	1522
85	780	1522
780	345	1544
352	780	1544
782	347	1546
183	782	1546
782	85	1545
347	782	1545
781	347	1520
19	781	1520
781	183	1546
347	781	1546
775	353	1548
183	775	1548
775	41	1547
353	775	1547
782	353	1541
85	782	1541
782	183	1548
353	782	1548
784	417	1550
184	784	1550
784	42	1549
417	784	1549
783	417	1555
1790	783	1555
783	184	1550
417	783	1550
787	354	1552
184	787	1552
787	11	1551
354	787	1551
784	354	801
42	784	801
784	184	1552
354	784	1552
785	187	1554
1805	785	1554
785	42	1553
187	785	1553
1845	187	799
1774	1845	799
1845	1805	1554
187	1845	1554
1862	417	1556
1805	1862	1556
1862	1790	1555
417	1862	1555
785	417	1549
42	785	1549
785	1805	1556
417	785	1556
786	418	1756
1817	786	1756
786	86	1557
418	786	1557
1846	418	1561
1790	1846	1561
1846	1817	1756
418	1846	1756
1877	355	1757
1817	1877	1757
1877	1765	1558
355	1877	1558
786	355	895
86	786	895
786	1817	1757
355	786	1757
788	207	1560
184	788	1560
788	86	1559
207	788	1559
787	207	893
11	787	893
787	184	1560
207	787	1560
783	418	1562
184	783	1562
783	1790	1561
418	783	1561
788	418	1557
86	788	1557
788	184	1562
418	788	1562
790	357	1564
186	790	1564
790	88	1563
357	790	1563
789	357	1569
46	789	1569
789	186	1564
357	789	1564
795	356	1566
186	795	1566
795	13	1565
356	795	1565
790	356	1590
88	790	1590
790	186	1566
356	790	1566
792	361	1568
185	792	1568
792	88	1567
361	792	1567
791	361	1588
11	791	1588
791	185	1568
361	791	1568
887	357	1570
185	887	1570
887	46	1569
357	887	1569
792	357	1563
88	792	1563
792	185	1570
357	792	1570
794	359	1572
206	794	1572
794	87	1571
359	794	1571
793	359	1577
46	793	1577
793	206	1572
359	793	1572
886	358	1574
206	886	1574
886	2	1573
358	886	1573
794	358	1393
87	794	1393
794	206	1574
358	794	1574
796	317	1576
186	796	1576
796	87	1575
317	796	1575
795	317	1391
13	795	1391
795	186	1576
317	795	1576
789	359	1578
186	789	1578
789	46	1577
359	789	1577
796	359	1571
87	796	1571
796	186	1578
359	796	1578
798	419	1580
188	798	1580
798	36	1579
419	798	1579
797	419	1584
42	797	1584
797	188	1580
419	797	1580
803	360	1582
188	803	1582
803	13	1581
360	803	1581
798	360	697
36	798	697
798	188	1582
360	798	1582
800	163	1758
187	800	1758
800	36	1583
163	800	1583
799	163	695
1774	799	695
799	187	1758
163	799	1758
1553	419	1585
187	1553	1585
1553	42	1584
419	1553	1584
800	419	1579
36	800	1579
800	187	1585
419	800	1585
802	362	1587
354	802	1587
802	88	1586
362	802	1586
801	362	1592
42	801	1592
801	354	1587
362	801	1587
1551	361	1589
354	1551	1589
1551	11	1588
361	1551	1588
802	361	1567
88	802	1567
802	354	1589
361	802	1589
804	356	1591
188	804	1591
804	88	1590
356	804	1590
803	356	1565
13	803	1565
803	188	1591
356	803	1591
797	362	1593
188	797	1593
797	42	1592
362	797	1592
804	362	1586
88	804	1586
804	188	1593
362	804	1593
806	420	1595
190	806	1595
806	44	1594
420	806	1594
805	420	1600
45	805	1600
805	190	1595
420	805	1595
811	363	1597
190	811	1597
811	3	1596
363	811	1596
806	363	857
44	806	857
806	190	1597
363	806	1597
808	201	1599
189	808	1599
808	44	1598
201	808	1598
807	201	855
2	807	855
807	189	1599
201	807	1599
872	420	1601
189	872	1601
872	45	1600
420	872	1600
808	420	1594
44	808	1594
808	189	1601
420	808	1601
810	365	1603
204	810	1603
810	89	1602
365	810	1602
809	365	1608
45	809	1608
809	204	1603
365	809	1603
871	364	1605
204	871	1605
871	0	1604
364	871	1604
810	364	1109
89	810	1109
810	204	1605
364	810	1605
812	251	1607
190	812	1607
812	89	1606
251	812	1606
811	251	1107
3	811	1107
811	190	1607
251	811	1607
805	365	1609
190	805	1609
805	45	1608
365	805	1608
812	365	1602
89	812	1602
812	190	1609
365	812	1609
814	367	1611
192	814	1611
814	99	1610
367	814	1610
813	367	1616
95	813	1616
813	192	1611
367	813	1611
819	366	1613
192	819	1613
819	6	1612
366	819	1612
814	366	849
99	814	849
814	192	1613
366	814	1613
816	199	1615
191	816	1615
816	99	1614
199	816	1614
815	199	847
10	815	847
815	191	1615
199	815	1615
1697	367	1617
191	1697	1617
1697	95	1616
367	1697	1616
816	367	1610
99	816	1610
816	191	1617
367	816	1617
818	421	1619
382	818	1619
818	90	1618
421	818	1618
817	421	1623
95	817	1623
817	382	1619
421	817	1619
1695	368	1759
382	1695	1759
1695	3	1620
368	1695	1620
818	368	1094
90	818	1094
818	382	1759
368	818	1759
820	247	1622
192	820	1622
820	90	1621
247	820	1621
819	247	1092
6	819	1092
819	192	1622
247	819	1622
813	421	1624
192	813	1624
813	95	1623
421	813	1623
820	421	1618
90	820	1618
820	192	1624
421	820	1624
822	422	1626
194	822	1626
822	43	1625
422	822	1625
821	422	1631
94	821	1631
821	194	1626
422	821	1626
827	369	1628
194	827	1628
827	15	1627
369	827	1627
822	369	841
43	822	841
822	194	1628
369	822	1628
824	197	1630
193	824	1630
824	43	1629
197	824	1629
823	197	839
12	823	839
823	193	1630
197	823	1630
1683	422	1632
193	1683	1632
1683	94	1631
422	1683	1631
824	422	1625
43	824	1625
824	193	1632
422	824	1632
826	423	1634
380	826	1634
826	91	1633
423	826	1633
825	423	1638
94	825	1638
825	380	1634
423	825	1634
1681	370	1760
380	1681	1760
1681	6	1635
370	1681	1635
826	370	1079
91	826	1079
826	380	1760
370	826	1760
828	243	1637
194	828	1637
828	91	1636
243	828	1636
827	243	1077
15	827	1077
827	194	1637
243	827	1637
821	423	1639
194	821	1639
821	94	1638
423	821	1638
828	423	1633
91	828	1633
828	194	1639
423	828	1639
830	372	1641
196	830	1641
830	93	1640
372	830	1640
829	372	1646
26	829	1646
829	196	1641
372	829	1641
835	371	1643
196	835	1643
835	20	1642
371	835	1642
830	371	1668
93	830	1668
830	196	1643
371	830	1643
832	377	1645
195	832	1645
832	93	1644
377	832	1644
831	377	1666
15	831	1666
831	195	1645
377	831	1645
537	372	1647
195	537	1647
537	26	1646
372	537	1646
832	372	1640
93	832	1640
832	195	1647
372	832	1647
834	374	1649
125	834	1649
834	92	1648
374	834	1648
833	374	1654
26	833	1654
833	125	1649
374	833	1649
535	373	1651
125	535	1651
535	1771	1650
373	535	1650
834	373	1464
92	834	1464
834	125	1651
373	834	1651
836	335	1653
196	836	1653
836	92	1652
335	836	1652
835	335	1462
20	835	1462
835	196	1653
335	835	1653
829	374	1655
196	829	1655
829	26	1654
374	829	1654
836	374	1648
92	836	1648
836	196	1655
374	836	1655
838	376	1657
198	838	1657
838	79	1656
376	838	1656
837	376	1662
43	837	1662
837	198	1657
376	837	1657
843	375	1659
198	843	1659
843	20	1658
375	843	1658
838	375	1456
79	838	1456
838	198	1659
375	838	1659
840	333	1661
197	840	1661
840	79	1660
333	840	1660
839	333	1454
12	839	1454
839	197	1661
333	839	1661
1629	376	1663
197	1629	1663
1629	43	1662
376	1629	1662
840	376	1656
79	840	1656
840	197	1663
376	840	1663
842	378	1665
369	842	1665
842	93	1664
378	842	1664
841	378	1670
43	841	1670
841	369	1665
378	841	1665
1627	377	1667
369	1627	1667
1627	15	1666
377	1627	1666
842	377	1644
93	842	1644
842	369	1667
377	842	1667
844	371	1669
198	844	1669
844	93	1668
371	844	1668
843	371	1642
20	843	1642
843	198	1669
371	843	1669
837	378	1671
198	837	1671
837	43	1670
378	837	1670
844	378	1664
93	844	1664
844	198	1671
378	844	1671
846	424	1673
200	846	1673
846	39	1672
424	846	1672
845	424	1677
99	845	1677
845	200	1673
424	845	1673
851	379	1675
200	851	1675
851	12	1674
379	851	1674
846	379	729
39	846	729
846	200	1675
379	846	1675
848	171	1761
199	848	1761
848	39	1676
171	848	1676
847	171	727
10	847	727
847	199	1761
171	847	1761
1614	424	1678
199	1614	1678
1614	99	1677
424	1614	1677
848	424	1672
39	848	1672
848	199	1678
424	848	1678
850	425	1680
366	850	1680
850	94	1679
425	850	1679
849	425	1684
99	849	1684
849	366	1680
425	849	1680
1612	380	1682
366	1612	1682
1612	6	1681
380	1612	1681
850	380	825
94	850	825
850	366	1682
380	850	1682
852	193	1762
200	852	1762
852	94	1683
193	852	1683
851	193	823
12	851	823
851	200	1762
193	851	1762
845	425	1685
200	845	1685
845	99	1684
425	845	1684
852	425	1679
94	852	1679
852	200	1685
425	852	1685
854	426	1687
202	854	1687
854	37	1686
426	854	1686
853	426	1691
44	853	1691
853	202	1687
426	853	1687
859	381	1689
202	859	1689
859	10	1688
381	859	1688
854	381	705
37	854	705
854	202	1689
381	854	1689
856	165	1763
201	856	1763
856	37	1690
165	856	1690
855	165	703
2	855	703
855	201	1763
165	855	1763
1598	426	1692
201	1598	1692
1598	44	1691
426	1598	1691
856	426	1686
37	856	1686
856	201	1692
426	856	1692
858	383	1694
363	858	1694
858	95	1693
383	858	1693
857	383	1698
44	857	1698
857	363	1694
383	857	1694
1596	382	1696
363	1596	1696
1596	3	1695
382	1596	1695
858	382	817
95	858	817
858	363	1696
382	858	1696
860	191	1764
202	860	1764
860	95	1697
191	860	1697
859	191	815
10	859	815
859	202	1764
191	859	1764
853	383	1699
202	853	1699
853	44	1698
383	853	1698
860	383	1693
95	860	1693
860	202	1699
383	860	1699


==> data/EtaVsEtaRho_WB_Eta.dat <==
iterations	loss	errH1	timeSolve	timeEst	errEst	ratLossErr
1	2.51303595771601	2.38365575053935	0.56952	0.223682	2.55962791089014	1.05427805887968
401	0.00850738394409595	0.0219322115553798	30.388	4.57509500000001	0.0607136982242724	0.387894486728547
801	0.00407153850061879	0.0141825098284769	60.262272	8.453106	0.0429895957301615	0.287081662544918
1201	0.00281491327133419	0.0117815888296593	90.727778	12.330897	0.03704210087205	0.238924758963567
1601	0.00240764012539896	0.0103968956427542	121.618763	15.958521	0.0327927106980239	0.231572981794513
2001	0.00212913452764263	0.00952040330836216	153.300251	19.684772	0.0304401293194904	0.223639110516728
2401	0.00172299858969802	0.00780194887499372	184.073823	23.327552	0.0253108402093133	0.220842076422785
2801	0.00118298549331376	0.00573222186968957	215.400599	27.035216	0.0190174282481077	0.206374686850323
3201	0.00108692804337362	0.00538586759522488	245.291348000001	30.518034	0.017874542589367	0.201811133332965
3601	0.000996194153479187	0.00506767468676486	275.36927	33.970057	0.0165861495965135	0.196578157647121
4001	0.000911133940828693	0.00478528490345173	305.519477	37.4270160000001	0.015515762962214	0.190403279890707
4401	0.000824262067758261	0.00457892418755468	334.819988000001	40.6792260000001	0.0146905136674967	0.18001216748654
4801	0.000766612361726484	0.00450632959779433	363.517572000001	43.8037380000002	0.0144364192236163	0.170119017060295
5201	0.000691263043153249	0.00432748694435239	392.019711000001	46.8858620000002	0.0137344152176742	0.159737753583609
5601	0.000603585544071338	0.00415157971317705	420.930281000001	50.0755620000001	0.0131082161999126	0.14538695768157
6001	0.000586565383196686	0.0041134251124253	449.658133000001	53.1770480000001	0.0129176785315807	0.142597802844366
6401	0.000571115416256912	0.0040569261749503	478.724924000001	56.3953090000001	0.0126663014632694	0.140775402762637
6801	0.000553484795098883	0.00386639899243589	507.167110000001	59.4724420000001	0.0120112057876454	0.143152529312599
7201	0.00051072729367818	0.00347937126584915	535.744780000001	62.5799530000001	0.0105151772678275	0.146787236731846
7601	0.000483350132333982	0.00361376282812237	564.337129000001	65.7024670000001	0.0109381937664663	0.13375258845781
8001	0.000476476062920021	0.00360080712285556	593.268936000002	68.94042	0.0109270848836533	0.132324794598318


==> data/EtaVsEtaRho_WB_EtaRho.dat <==
iterations	loss	errH1	timeSolve	timeEst	errEst	ratLossErr
1	2.39676194784247	2.25451122941114	0.911418	0.238986	2.39676194784247	1.06309603455312
401	0.00981835567822522	0.00629001442401092	28.826813	4.256565	0.00981835567822522	1.56094326918322
801	0.00556114119945125	0.00312261535415629	56.988978	7.90277100000001	0.00556114119945125	1.78092418332896
1201	0.00409058326406068	0.0023663311590242	84.992797	11.460131	0.00409058326406068	1.72866052515976
1601	0.00341377867615568	0.00196337702874657	112.456188	14.629045	0.00341377867615568	1.73872803143421
2001	0.00290404305504968	0.00165291562988802	139.973996	17.750629	0.00290404305504968	1.75692152856369
2401	0.00256214729227274	0.00140242193602384	167.909831	21.044042	0.00256214729227274	1.82694467795974
2801	0.00242660158971602	0.00133184775137295	196.515179	24.4352660000001	0.00242660158971602	1.82198121911047
3201	0.002051964716159	0.00108808105424798	225.435066	27.8318240000001	0.002051964716159	1.88585648849222
3601	0.00153969708459629	0.000841504942765388	253.783599	31.1855200000001	0.00153969708459629	1.82969464152698
4001	0.00147386934598611	0.000769012833508213	282.144781	34.5669810000001	0.00147386934598611	1.91657314646151
4401	0.00132993167266356	0.000693990307444503	310.453632	37.9144180000001	0.00132993167266356	1.91635482282282
4801	0.00126762496742507	0.000634018019940582	338.96177	41.310574	0.00126762496742507	1.99935163915983
5201	0.00118010892335827	0.000575500929101491	367.346672999999	44.701751	0.00118010892335827	2.05057692122363
5601	0.00103442608972741	0.000520278807020222	395.795578999999	48.069802	0.00103442608972741	1.98821492586224
6001	0.000929688712978064	0.000461925990277475	424.153797	51.4490100000001	0.000929688712978064	2.01263564412041
6401	0.00088031031858895	0.000420015025375369	453.104853	54.8993480000001	0.00088031031858895	2.09590196875032
6801	0.000856472443774509	0.000405098070503264	481.808261	58.3518630000002	0.000856472443774509	2.11423481407969
7201	0.000841622686528059	0.000398461360271788	510.853871	61.8942090000001	0.000841622686528059	2.11218143198124
7601	0.0008293552999925	0.000387739266771689	540.421627999999	65.4783670000001	0.0008293552999925	2.13895101957998
8001	0.000767467303442052	0.000348156999149734	570.461171999998	69.223195	0.000767467303442052	2.20437131902088


==> data/LshapeMesh_coo.dat <==
-5.55111512312578e-17	0.707106781186547
0.707106781186547	5.55111512312578e-17
5.55111512312578e-17	-0.707106781186547
0.353553390593274	0.353553390593274
0.353553390593274	-0.353553390593274
-2.77555756156289e-17	0.353553390593274
0.353553390593274	0.707106781186547
-8.32667268468867e-17	1.06066017177982
-0.353553390593274	0.707106781186547
0.707106781186547	-0.353553390593274
1.06066017177982	8.32667268468867e-17
0.707106781186547	0.353553390593274
0.353553390593274	2.77555756156289e-17
8.32667268468867e-17	-1.06066017177982
0.353553390593274	-0.707106781186547
2.77555756156289e-17	-0.353553390593274
-0.353553390593274	-0.707106781186547
-0.176776695296637	0.530330085889911
0.176776695296637	0.176776695296637
0.176776695296637	0.530330085889911
0.176776695296637	0.883883476483184
-0.176776695296637	0.883883476483184
0.176776695296637	-0.176776695296637
0.530330085889911	-0.176776695296637
0.883883476483184	-0.176776695296637
0.883883476483184	0.176776695296637
0.530330085889911	0.530330085889911
0.530330085889911	0.176776695296637
-0.176776695296637	-0.883883476483184
0.176776695296637	-0.883883476483184
0.530330085889911	-0.530330085889911
0.176776695296637	-0.530330085889911
-0.176776695296637	-0.530330085889911
-0.176776695296637	0.707106781186547
-0.353553390593274	0.530330085889911
-1.38777878078145e-17	0.176776695296637
-0.176776695296637	0.353553390593274
-4.16333634234434e-17	0.530330085889911
0.176776695296637	0.353553390593274
0.530330085889911	0.707106781186547
0.353553390593274	0.530330085889911
0.176776695296637	0.707106781186547
0.353553390593274	0.883883476483184
-9.71445146547012e-17	1.23743686707646
0.176776695296637	1.06066017177982
-6.93889390390723e-17	0.883883476483184
-0.530330085889911	0.707106781186547
0.530330085889911	4.16333634234434e-17
0.353553390593274	-0.176776695296637
0.707106781186547	-0.530330085889911
0.530330085889911	-0.353553390593274
0.707106781186547	-0.176776695296637
0.883883476483184	-0.353553390593274
1.23743686707646	9.71445146547012e-17
1.06066017177982	-0.176776695296637
0.883883476483184	6.93889390390723e-17
0.707106781186547	0.530330085889911
0.707106781186547	0.176776695296637
0.530330085889911	0.353553390593274
0.176776695296637	1.38777878078145e-17
0.353553390593274	0.176776695296637
-0.176776695296637	-0.707106781186547
-0.353553390593274	-0.883883476483184
9.71445146547012e-17	-1.23743686707646
-0.176776695296637	-1.06066017177982
6.93889390390723e-17	-0.883883476483184
0.530330085889911	-0.707106781186547
0.176776695296637	-0.707106781186547
0.353553390593274	-0.530330085889911
1.38777878078145e-17	-0.176776695296637
0.176776695296637	-0.353553390593274
4.16333634234434e-17	-0.530330085889911
-0.176776695296637	-0.353553390593274
-0.530330085889911	-0.707106781186547
-0.353553390593274	-0.530330085889911
-0.176776695296637	1.06066017177982
-0.353553390593274	0.883883476483184
1.06066017177982	0.176776695296637
0.883883476483184	0.353553390593274
0.176776695296637	-1.06066017177982
0.353553390593274	-0.883883476483184
0.265165042944955	-0.0883883476483184
0.0883883476483184	0.0883883476483184
0.265165042944955	0.0883883476483185
0.0883883476483184	-0.0883883476483184
0.265165042944955	2.08166817117217e-17
0.176776695296637	-0.0883883476483184
0.176776695296637	0.0883883476483185
0.0883883476483184	6.93889390390723e-18
-6.93889390390723e-18	0.0883883476483184
0.0883883476483184	0.176776695296637
0.0883883476483184	0.265165042944955
0.132582521472478	-0.0441941738241592
0.0441941738241592	0.0441941738241592
0.0883883476483185	-0.265165042944955
-0.0883883476483184	-0.265165042944955
0.0441941738241592	0.132582521472478
0.0883883476483184	-0.0441941738241592
0.0441941738241592	-0.132582521472478
0.0883883476483185	-0.176776695296637
0.0441941738241592	3.46944695195361e-18
0.0441941738241592	-0.0441941738241592
-0.0883883476483184	-0.176776695296637
6.93889390390723e-18	-0.0883883476483184
0.441941738241592	-0.265165042944955
0.441941738241592	-0.0883883476483184
0.132582521472478	1.04083408558608e-17
0.132582521472478	0.0441941738241592
0.353553390593274	-0.0883883476483184
0.441941738241592	-0.176776695296637
0.0883883476483184	0.0441941738241592
0.397747564417433	-0.132582521472478
0.265165042944955	-0.176776695296637
0.265165042944955	0.265165042944955
0.132582521472478	0.132582521472478
0.441941738241592	0.0883883476483185
0.265165042944955	-0.265165042944955
-0.0441941738241592	-0.132582521472478
0.397747564417433	-0.0883883476483184
0.397747564417433	-0.0441941738241592
0.353553390593274	-0.132582521472478
0.309359216769114	-0.132582521472478
0.220970869120796	0.132582521472478
0.265165042944955	0.176776695296637
0.132582521472478	0.0883883476483185
0.176776695296637	0.132582521472478
0.441941738241592	3.46944695195361e-17
-0.0441941738241592	-0.0883883476483184
3.46944695195361e-18	-0.0441941738241592
-0.0883883476483185	0.176776695296637
-0.0441941738241592	0.132582521472478
-0.0883883476483185	0.265165042944955
-3.46944695195361e-18	0.0441941738241592
0.0441941738241592	0.0883883476483184
0.0662912607362388	-0.0220970869120796
0.0220970869120796	0.0220970869120796
0.0662912607362388	0.0220970869120796
0.0220970869120796	0.0662912607362388
0.0662912607362388	5.20417042793042e-18
0.0441941738241592	0.0220970869120796
-0.0441941738241592	0.0883883476483184
0.220970869120796	-0.132582521472478
0.0441941738241592	-0.0220970869120796
0.220970869120796	-0.220970869120796
0.265165042944955	-0.132582521472478
0.176776695296637	-0.265165042944955
0.0220970869120796	-0.0220970869120796
0.0441941738241592	-0.0883883476483184
0.220970869120796	-0.176776695296637
0.0220970869120796	-0.0441941738241592
0.0220970869120796	1.73472347597681e-18
0.0220970869120796	-0.0662912607362388
1.73472347597681e-18	-0.0220970869120796
-0.0220970869120796	0.0662912607362388
-1.73472347597681e-18	0.0220970869120796
0.0220970869120796	0.0441941738241592
0.530330085889911	-0.0883883476483184
0.110485434560398	-0.0662912607362388
0.110485434560398	-0.0220970869120796
0.132582521472478	-0.0883883476483184
0.618718433538229	-0.0883883476483184
0.618718433538229	-0.265165042944955
0.795495128834866	-0.265165042944955
0.795495128834866	-0.0883883476483184
0.0110485434560398	0.0110485434560398
0.618718433538229	0.0883883476483185
0.132582521472478	-0.132582521472478
0.0662912607362388	-0.0662912607362388
0.0110485434560398	0.0331456303681194
0.618718433538229	4.85722573273506e-17
0.0883883476483184	-0.0220970869120796
0.110485434560398	-0.0441941738241592
0.0883883476483184	-0.0662912607362388
0.707106781186547	-0.265165042944955
0.795495128834866	-0.176776695296637
-0.0220970869120796	0.0441941738241592
0.486135912065751	-0.132582521472478
0.57452425971407	-0.132582521472478
0.57452425971407	-0.0441941738241592
0.220970869120796	-0.0441941738241592
0.132582521472478	-0.0220970869120796
0.154679608384557	-0.0662912607362388
0.353553390593274	-0.265165042944955
0.309359216769114	-0.0441941738241592
0.618718433538229	-0.176776695296637
0.353553390593274	0.0883883476483185
0.176776695296637	0.0441941738241592
0.154679608384557	0.0220970869120796
0.309359216769114	0.0441941738241592
0.220970869120796	0.0441941738241592
0.265165042944955	-0.441941738241592
0.530330085889911	-0.132582521472478
0.176776695296637	-0.0441941738241592
0.309359216769114	2.42861286636753e-17
0.265165042944955	-0.0441941738241592
0.154679608384557	1.21430643318376e-17
0.154679608384557	-0.0220970869120796
0.309359216769115	-0.220970869120796
0.309359216769115	-0.309359216769114
0.265165042944955	-0.353553390593274
0.57452425971407	-0.0883883476483184
0.198873782208716	-0.0662912607362388
0.220970869120796	-0.0883883476483184
0.220970869120796	1.73472347597681e-17
0.176776695296637	-0.0220970869120796
0.198873782208716	-0.0441941738241592
0.198873782208716	-0.0220970869120796
-0.0110485434560398	0.0331456303681194
-8.67361737988404e-19	0.0110485434560398
0.0331456303681194	-0.0110485434560398
0.0331456303681194	0.0331456303681194
0.0331456303681194	0.0110485434560398
0.055242717280199	0.0110485434560398
0.0110485434560398	-0.0110485434560398
0.0110485434560398	-0.0331456303681194
0.0220970869120796	-0.0110485434560398
0.0441941738241592	0.0110485434560398
0.0331456303681194	0.0220970869120796
0.0110485434560398	-0.0220970869120796
-0.0110485434560398	0.0220970869120796
0.0110485434560398	8.67361737988404e-19
8.67361737988404e-19	-0.0110485434560398
0.176776695296637	-0.132582521472478
0.132582521472478	-0.220970869120796
0.0055242717280199	-0.0055242717280199
0.0055242717280199	-0.0165728151840597
-0.0220970869120796	-0.0662912607362388
0.154679608384557	-0.110485434560398
0.154679608384557	-0.154679608384557
0.0055242717280199	-0.0110485434560398
0.132582521472478	-0.176776695296637
1.30104260698261e-18	-0.0165728151840597
-0.0055242717280199	-0.0165728151840597
-0.0110485434560398	-0.0331456303681194
-0.0220970869120796	-0.0441941738241592
-0.0110485434560398	-0.0220970869120796
4.33680868994202e-19	-0.0055242717280199
0.055242717280199	-0.0331456303681194
0.055242717280199	-0.0110485434560398
0.0276213586400995	-0.0165728151840597
0.0331456303681194	2.60208521396521e-18
0.0055242717280199	4.33680868994202e-19
0.0165728151840597	-0.0055242717280199
0.0662912607362388	-0.0441941738241592
0.0055242717280199	0.0055242717280199
0.0331456303681194	-0.0331456303681194
0.0165728151840597	-0.0165728151840597
0.00276213586400995	-0.00276213586400995
0.00276213586400995	-0.00828640759202985
-0.0055242717280199	-0.0110485434560398
0.0441941738241592	-0.0110485434560398
0.055242717280199	-0.0220970869120796
0.0220970869120796	-0.0055242717280199
0.0276213586400995	-0.0110485434560398
0.0276213586400995	-0.0055242717280199
0.0165728151840597	-0.0110485434560398
0.0386699020961393	-0.0055242717280199
0.0386699020961393	-0.0165728151840597
0.00276213586400995	-0.0055242717280199
6.50521303491303e-19	-0.00828640759202985
-0.00276213586400995	-0.00828640759202985
0.0331456303681194	-0.0220970869120796
2.16840434497101e-19	-0.00276213586400995
-0.707106781186548	0.707106781186547
0	0
0.707106781186547	0.707106781186548
-1.11022302462516e-16	1.41421356237309
0.707106781186548	-0.707106781186547
1.41421356237309	1.11022302462516e-16
-0.707106781186547	-0.707106781186548
1.11022302462516e-16	-1.41421356237309
-0.353553390593274	0.353553390593274
0.353553390593274	1.06066017177982
1.06066017177982	-0.353553390593274
-0.353553390593274	-1.06066017177982
-0.353553390593274	-0.353553390593274
0.353553390593274	-1.06066017177982
1.06066017177982	0.353553390593274
-0.353553390593274	1.06066017177982
-0.530330085889911	0.530330085889911
0.530330085889911	0.883883476483184
-0.176776695296637	1.23743686707646
0.883883476483184	-0.530330085889911
1.23743686707646	0.176776695296637
-0.530330085889911	-0.883883476483184
0.176776695296637	-1.23743686707646
-0.176776695296637	-0.176776695296637
-0.176776695296637	0.176776695296637
-0.530330085889911	-0.530330085889911
-0.176776695296637	-1.23743686707646
0.530330085889911	-0.883883476483184
1.23743686707646	-0.176776695296637
0.883883476483184	0.530330085889911
0.176776695296637	1.23743686707646
-0.530330085889911	0.883883476483184
-0.0883883476483184	-0.0883883476483184
-0.0883883476483184	0.0883883476483184
-0.0441941738241592	-0.0441941738241592
-0.132582521472478	0.132582521472478
-0.0441941738241592	0.0441941738241592
-0.0220970869120796	-0.0220970869120796
-0.0220970869120796	0.0220970869120796
-0.0110485434560398	-0.0110485434560398
-0.0110485434560398	0.0110485434560398
-0.0055242717280199	-0.0055242717280199
-0.00276213586400995	-0.00276213586400995


==> data/LshapeMesh_ele.dat <==
17	8	34
271	17	34
17	0	33
8	17	33
279	8	46
263	279	46
279	271	34
8	279	34
36	287	131
5	36	131
271	287	36
129	296	130
35	129	130
129	287	298
296	129	298
140	299	153
89	140	153
296	299	140
175	301	207
132	175	207
299	301	175
303	154	219
301	303	219
303	264	208
154	303	208
154	132	207
207	301	219
154	207	219
132	89	153
153	299	175
132	153	175
89	35	130
130	296	140
89	130	140
35	5	131
131	287	129
35	131	129
17	5	37
0	17	37
17	271	36
5	17	36
19	5	38
3	19	38
19	0	37
5	19	37
91	35	90
18	91	90
5	35	91
96	89	133
82	96	133
35	89	96
137	132	155
93	137	155
89	132	137
154	135	168
132	154	168
164	154	208
208	264	244
164	208	244
135	154	164
155	135	210
93	155	210
155	132	168
135	155	168
93	82	133
133	89	137
93	133	137
90	82	114
18	90	114
90	35	96
82	90	96
38	18	113
3	38	113
38	5	91
18	38	91
26	6	40
3	26	40
26	265	39
6	26	39
19	6	41
0	19	41
19	3	40
6	19	40
20	6	42
272	20	42
20	0	41
6	20	41
280	6	39
265	280	39
280	272	42
6	280	42
293	7	44
272	293	44
293	266	43
7	293	43
20	7	45
0	20	45
20	272	44
7	20	44
21	7	75
278	21	75
21	0	45
7	21	45
281	7	43
266	281	43
281	278	75
7	281	75
294	8	76
278	294	76
294	263	46
8	294	46
21	8	33
0	21	33
21	278	76
8	21	76
109	105	111
48	109	111
109	23	176
105	109	176
119	108	118
105	119	118
12	108	119
111	108	120
48	111	120
111	105	118
108	111	118
104	48	182
4	104	182
104	23	109
48	104	109
178	156	200
160	178	200
47	156	178
177	156	191
23	177	191
177	160	200
156	177	200
160	1	169
169	47	178
160	169	178
105	47	126
126	12	119
105	126	119
156	105	176
176	23	191
156	176	191
47	105	156
202	179	201
86	202	201
81	179	202
206	192	205
179	206	205
206	59	204
192	206	204
192	86	201
201	179	205
192	201	205
141	86	222
22	141	222
141	81	202
86	141	202
183	85	194
81	183	194
183	12	193
85	183	193
179	85	203
203	59	206
179	203	206
179	81	194
85	179	194
158	97	171
92	158	171
158	88	170
97	158	170
157	97	172
84	157	172
157	92	171
97	157	171
196	106	180
92	196	180
196	59	195
106	196	195
106	88	158
158	92	180
106	158	180
238	142	251
134	238	251
238	100	250
142	238	250
142	101	237
237	134	251
142	237	251
134	88	138
138	100	238
134	138	238
254	215	253
209	254	253
254	150	252
215	254	252
215	146	239
239	209	253
215	239	253
240	209	256
100	240	256
240	150	254
209	240	254
220	213	242
150	220	242
224	220	241
241	264	247
224	241	247
213	220	224
246	215	255
213	246	255
146	215	246
242	215	252
150	242	252
242	213	255
215	242	255
245	142	261
146	245	261
101	142	245
250	209	257
142	250	257
250	100	256
209	250	256
261	209	239
146	261	239
261	142	257
209	261	257
167	97	243
101	167	243
167	84	172
97	167	172
134	97	170
88	134	170
243	134	237
101	243	237
97	134	243
159	166	227
86	159	227
84	166	159
222	166	228
22	222	228
222	86	227
166	222	227
192	92	181
86	192	181
196	192	204
59	196	204
92	192	196
159	92	157
84	159	157
159	86	181
92	159	181
112	116	197
48	112	197
143	112	148
22	143	148
116	112	143
182	116	198
4	182	198
182	48	197
116	182	197
108	81	121
121	48	120
108	121	120
108	12	183
81	108	183
141	112	144
81	141	144
141	22	148
112	141	148
112	48	121
121	81	144
112	121	144
30	9	50
4	30	50
30	267	49
9	30	49
161	51	184
23	161	184
161	9	173
51	161	173
51	1	160
184	160	177
23	184	177
51	160	184
50	23	104
4	50	104
50	9	161
23	50	161
52	24	162
9	52	162
273	24	52
163	51	174
24	163	174
1	51	163
162	51	173
9	162	173
162	24	174
51	162	174
282	9	49
267	282	49
282	273	52
9	282	52
291	10	54
273	291	54
291	268	53
10	291	53
24	10	55
55	1	163
24	55	163
24	273	54
10	24	54
25	10	77
277	25	77
25	1	55
10	25	55
283	10	53
268	283	53
283	277	77
10	283	77
292	11	78
277	292	78
292	265	56
11	292	56
25	11	57
1	25	57
25	277	78
11	25	78
27	11	58
3	27	58
57	27	165
1	57	165
11	27	57
26	11	56
265	26	56
26	3	58
11	26	58
83	60	123
123	18	122
83	123	122
185	83	188
12	185	188
60	83	185
60	3	113
113	18	123
60	113	123
107	87	124
82	107	124
186	107	187
59	186	187
87	107	186
114	87	125
18	114	125
114	82	124
87	114	124
110	93	136
88	110	136
82	93	110
211	139	217
135	211	217
211	100	216
139	211	216
139	93	210
210	135	217
139	210	217
150	135	164
220	164	244
244	264	241
220	244	241
150	164	220
211	150	240
100	211	240
135	150	211
138	136	212
100	138	212
88	136	138
136	93	139
212	139	216
100	212	216
136	139	212
107	88	106
187	106	195
59	187	195
107	106	187
107	82	110
88	107	110
85	83	189
189	59	203
85	189	203
188	85	193
12	188	193
83	85	188
87	83	122
122	18	125
87	122	125
189	87	186
59	189	186
83	87	189
47	27	115
115	12	126
47	115	126
165	47	169
1	165	169
27	47	165
27	3	60
115	60	185
12	115	185
27	60	115
28	16	62
274	28	62
28	2	61
16	28	61
284	16	73
269	284	73
284	274	62
16	284	62
289	13	64
274	289	64
289	270	63
13	289	63
28	13	65
2	28	65
28	274	64
13	28	64
29	13	79
276	29	79
29	2	65
13	29	65
285	13	63
270	285	63
285	276	79
13	285	79
290	14	80
276	290	80
290	267	66
14	290	66
29	14	67
2	29	67
29	276	80
14	29	80
31	14	68
68	4	190
31	68	190
31	2	67
14	31	67
30	14	66
267	30	66
30	4	68
14	30	68
94	70	145
145	22	223
94	145	223
15	70	94
116	70	199
199	4	198
116	199	198
145	116	143
22	145	143
70	116	145
99	84	98
69	99	98
166	99	230
230	22	228
166	230	228
84	99	166
147	101	151
103	147	151
147	84	167
101	147	167
149	146	214
128	149	214
149	101	245
146	149	245
218	213	225
152	218	225
218	146	246
213	218	246
229	224	248
221	229	248
213	224	229
247	236	258
224	247	258
247	264	262
236	247	262
248	236	259
221	248	259
248	224	258
236	248	258
225	221	231
152	225	231
225	213	229
221	225	229
152	128	214
214	146	218
152	214	218
128	103	151
151	101	149
128	151	149
103	69	98
98	84	147
103	98	147
69	15	94
99	94	223
223	22	230
99	223	230
69	94	99
31	15	71
2	31	71
70	31	190
190	4	199
70	190	199
15	31	70
32	15	72
275	32	72
32	2	71
15	32	71
95	69	102
286	95	102
15	69	95
117	103	127
295	117	127
69	103	117
226	128	234
297	226	234
103	128	226
233	152	235
300	233	235
128	152	233
232	221	249
302	232	249
232	152	231
221	232	231
236	304	260
260	221	259
236	260	259
305	236	262
264	305	262
304	236	305
304	302	249
249	221	260
304	249	260
302	300	235
235	152	232
302	235	232
300	297	234
234	128	233
300	234	233
297	295	127
127	103	226
297	127	226
295	286	102
102	69	117
295	102	117
286	275	72
72	15	95
286	72	95
288	16	74
275	288	74
288	269	73
16	288	73
32	16	61
2	32	61
32	275	74
16	32	74


==> data/NoAdaptivityLshape.dat <==
iterations	loss	errH1	timeSolve	errEst	ratLossErr	etaVol	rhoVol	etaBou	rhoBou
1	1.31214741511565	1.27568040264381	5.143378	1.31214741511565	1.02858632334264	0.540657574207761	0.00730696210167744	1.05826027225309	0.556284127871819
501	0.107798511606304	0.0887034218923897	161.209934	0.107798511606304	1.21526891867914	0.0518745297053836	0.0549914389774682	0.0171196225422126	0.0749160359040661
1001	0.106024185033669	0.0913683277516436	270.179854	0.106024185033669	1.16040413174533	0.0515674527529613	0.0570885213254014	0.0177243301713783	0.0707719893847831
1501	0.105521007744723	0.0935460412403741	399.099153999999	0.105521007744723	1.12801147269908	0.0519465799789143	0.0571823207701853	0.0177971215646194	0.0696396478976311
2001	0.103673626417069	0.0955336183400531	499.153783999999	0.103673626417069	1.08520569217887	0.0520143952080261	0.0555769445784923	0.0167098376213563	0.0683718367721421
2501	0.0420865118564322	0.304365803486419	578.681175999998	0.0420865118564322	0.138276085468025	0.0257831738372668	0.0289812881669887	0.0100175174123924	0.0128932815137676
3001	0.0179109827649288	0.302309827552341	659.240060999999	0.0179109827649288	0.0592471072142957	0.0105230498478529	0.0132904259282228	0.00345049109761146	0.00463976457774587
3501	0.0122347855551427	0.301593816574783	789.172311999999	0.0122347855551427	0.0405670968128386	0.00723449974252031	0.00894220233899645	0.00247346304946563	0.00335722935278134
4001	0.00938684709505217	0.301399761195724	909.014232999999	0.00938684709505217	0.0311441756218132	0.00552153602541698	0.00694929758444974	0.00182085574533268	0.00245301564270633
4501	0.00787851600778406	0.302030147799265	1041.955978	0.00787851600778406	0.0260851973393738	0.00460210155664626	0.00583487258463352	0.00145987351553154	0.00217133760317586
5001	0.00681100434010442	0.303083157629131	1125.046101	0.00681100434010442	0.0224723946833058	0.0038581049374807	0.00525112549280311	0.00097400365862016	0.00172679018532539
5501	0.00590442200939211	0.303865913847434	1213.459039	0.00590442200939211	0.0194310113123008	0.00333418796516615	0.00453491830107164	0.000842887425368751	0.0015714473165512
6001	0.00538267468840521	0.304212898147906	1296.724682	0.00538267468840521	0.017693775382884	0.00292620603477403	0.00420832673402383	0.000692928839892094	0.00149008079170102
6501	0.00491567077135789	0.304566093787478	1379.825125	0.00491567077135789	0.0161399146905301	0.00257138770646418	0.00386202379464878	0.000675121807152842	0.00147674207311245
7001	0.00468455343330064	0.30397744045604	1464.53554499999	0.00468455343330064	0.0154108588659496	0.00247040743902655	0.00369916886504739	0.00060811503940472	0.00133733831223252
7501	0.00448561928279141	0.303929020315074	1544.65773699999	0.00448561928279141	0.0147587725520297	0.00237210958895866	0.00348997458029441	0.000605664187625302	0.00139539412670669
8001	0.00423041664927058	0.30331960776599	1622.71779399999	0.00423041664927058	0.013947059606296	0.00217740027266522	0.00328631046473985	0.000580537788691743	0.00142073659918556
8501	0.00394209215168874	0.302669635720649	1698.34405199999	0.00394209215168874	0.0130244057759633	0.00196265803387109	0.00313047593091608	0.000509970025956543	0.00127597609423853
9001	0.00379680550424126	0.302497329373905	1775.18171599999	0.00379680550424126	0.0125515339659352	0.00178573007163762	0.00302371106288327	0.000633445290347262	0.0012972349905164
9501	0.00367471930542865	0.302436319434245	1852.778663	0.00367471930542865	0.0121503902451359	0.00173558123346112	0.00295467781951549	0.000501523699476709	0.00122868739615656
10001	0.00360433220212487	0.302481129554355	1929.839817	0.00360433220212487	0.0119158911084309	0.00171187116024305	0.00288693000310374	0.000452797469117149	0.00123341694618768
10501	0.00354867007849925	0.302591415330137	2008.77827	0.00354867007849925	0.0117275966822375	0.00172673442584581	0.00282164837874153	0.000436165864669993	0.00120810070518842
11001	0.0034174031954686	0.302504125936704	2084.925131	0.0034174031954686	0.0112970465605605	0.0016163937300495	0.00271962018128605	0.000413931370776702	0.00122402728714853
11501	0.00331910789781916	0.302622430505959	2161.797113	0.00331910789781916	0.0109678185198298	0.00153021818354328	0.00266954069609695	0.000384566860477245	0.001183456948868
12001	0.0032524476524697	0.302478080247377	2239.128347	0.0032524476524697	0.0107526722260659	0.00148499112659611	0.00262253277151981	0.000390342026451937	0.00115895299761315


==> data/NoAdaptivitySmooth.dat <==
iterations	loss	errH1	timeSolve	errEst	ratLossErr
1	3.57211847727488	2.136713956919	0.761365	3.57211847727488	1.67178131902393
201	0.0544203715322534	0.0686029165657737	21.559186	0.0544203715322534	0.793266150427837
401	0.00720541556821159	0.0465393424118661	41.70205	0.00720541556821159	0.154824180892905
601	0.00635967326609008	0.0462448685943983	60.840235	0.00635967326609008	0.137521706935079
801	0.00624316096702607	0.0455557714588953	80.121014	0.00624316096702607	0.137044347337181
1001	0.00575964055375217	0.0426267022262037	98.1996639999999	0.00575964055375217	0.135118136120124
1201	0.00558029332796908	0.0412590282510892	117.252484	0.00558029332796908	0.1352502364818
1401	0.00550447758530996	0.0405778177559773	137.953491	0.00550447758530996	0.135652380776419
1601	0.00547218205229701	0.0400821656653694	157.42242	0.00547218205229701	0.136524111446027
1801	0.00542870376119428	0.038924205137713	176.093759	0.00542870376119428	0.139468583674031
2001	0.00539924390236061	0.0380917761410059	194.872732	0.00539924390236061	0.141743033519204
2201	0.00539583872128802	0.0380441768854859	214.766265	0.00539583872128802	0.141830870399159
2401	0.00539306349671393	0.0380416091236239	234.037824000001	0.00539306349671393	0.141767491464099
2601	0.00538580050412194	0.0381144304130943	253.654391000001	0.00538580050412194	0.14130607346743
2801	0.00538265564183409	0.0381375123016116	272.959544	0.00538265564183409	0.141138089953671
3001	0.00537901056383272	0.0382635418820448	292.240937	0.00537901056383272	0.140577957482729
3201	0.00537253441151009	0.0384697267820596	311.166699999999	0.00537253441151009	0.139656162414327
3401	0.00537207254059694	0.0384642564701965	329.787455	0.00537207254059694	0.139664016247381
3601	0.00537190778829643	0.0384724378135002	348.275199	0.00537190778829643	0.139630033696783
3801	0.00537137134961051	0.0384840645635064	367.27047	0.00537137134961051	0.139573909630743
4001	0.00537078415554458	0.0385107689514717	386.571239	0.00537078415554458	0.139461877853242


==> data/NotEnforceBC.dat <==
iterations	loss	errH1	errEst	ratLossErr
1	5.10173258035598	5.13691096954608	5.10173258035598	0.993151839812164
201	0.425751542579762	0.312317944891899	0.425751542579762	1.3631991038079
401	0.261797177199751	0.189573282076795	0.261797177199751	1.38098140377028
601	0.218839701684232	0.160081476185829	0.218839701684232	1.3670519968856
801	0.170503723085145	0.123697197418166	0.170503723085145	1.37839600770216
1001	0.12492010179559	0.0922371033442646	0.12492010179559	1.3543367827732
1201	0.105982875159715	0.0830882786119631	0.105982875159715	1.27554544311447
1401	0.0786178877210493	0.0574794814467784	0.0786178877210493	1.36775568850327
1601	0.0599402359914324	0.0467104899244861	0.0599402359914324	1.28322858716177
1801	0.0442694837525113	0.0329189337495174	0.0442694837525113	1.34480308777195
2001	0.0320844713472208	0.0248176360249433	0.0320844713472208	1.29280932780922
2201	0.0255011969648039	0.0214936076213553	0.0255011969648039	1.18645494111778
2401	0.0212883673169657	0.0162431880912306	0.0212883673169657	1.31060277067523
2601	0.0168149617084587	0.0131692897302888	0.0168149617084587	1.27683132901124
2801	0.0149891870210846	0.0121070210639799	0.0149891870210846	1.23805740007173
3001	0.0137322005327637	0.0106284357607469	0.0137322005327637	1.29202460661988


==> data/SmoothBroken.dat <==
iterations	loss	errH1	timeSolve	timeEst	errEst	ratLossErr
1	10.3428461097947	2.96001573881435	0.48283	0.22166	10.3428461097947	3.49418618765102
401	0.0521339706424906	0.0171239329342772	29.450177	4.309183	0.0521339706424906	3.04450915818137
801	0.019974023964435	0.00607304730648713	57.3394280000001	7.78859900000001	0.019974023964435	3.28896235389094
1201	0.0137638699987647	0.00471934789825094	84.010191	11.016851	0.0137638699987647	2.91647708444333
1601	0.0103386192309999	0.00331535182225667	110.424025	13.944396	0.0103386192309999	3.11840787502387
2001	0.00891736530336014	0.00279978927043462	136.348653	16.787737	0.00891736530336014	3.18501302848978
2401	0.00807567686023375	0.002526328081873	162.442153	19.691397	0.00807567686023375	3.19660653664844
2801	0.00652831640608785	0.00204561989059753	188.819185	22.662699	0.00652831640608785	3.19136337894178
3201	0.00493498193423146	0.00180992814948787	216.246596	25.811955	0.00493498193423146	2.72661759287398
3601	0.00442416798947938	0.00163939507624455	242.146139	28.652561	0.00442416798947938	2.6986588245794
4001	0.00417968218126513	0.00155293864724559	269.178599	31.599793	0.00417968218126513	2.69146639416729
4401	0.00382569873099854	0.00150509001287242	294.912304	34.41759	0.00382569873099854	2.54184048680072
4801	0.00367257192617602	0.0014595484629235	320.864051999999	37.182524	0.00367257192617602	2.51623842542358
5201	0.00336160895264123	0.0014601798141719	347.885824	40.259	0.00336160895264123	2.30218834695211
5601	0.00298342955983587	0.00140083039275953	373.459551	43.0305510000001	0.00298342955983587	2.12975787451238
6001	0.0025953636457036	0.00124947415056267	399.084042	45.8674730000001	0.0025953636457036	2.07716473728956
6401	0.00246218852542487	0.00116420517079226	425.647551	48.872538	0.00246218852542487	2.11490945685228
6801	0.00238679735934387	0.00113250186789023	452.327124	51.836708	0.00238679735934387	2.107543861089
7201	0.00228934341800515	0.00108082221812497	478.011042	54.655521	0.00228934341800515	2.11814984889629
7601	0.00226657038281702	0.0010778410379726	504.522305	57.6878750000001	0.00226657038281702	2.10288001937688
8001	0.0022002155778105	0.00102869198177489	530.119039	60.4939330000001	0.0022002155778105	2.1388477958332


==> data/SmoothPINN.dat <==
iterations	loss	errH1	timeSolve	timeEst	errEst	ratLossErr
1	10.2073584722275	2.27187044281088	0.80211	0.245327	2.29115785456028	4.49293158618606
401	0.151600239202102	0.0822625513266304	32.411639	5.090061	0.151394538740704	1.84288277906869
801	0.0365981524997359	0.0159202395173211	62.579806	9.24536	0.0322928560887395	2.29884433961671
1201	0.0285772951099674	0.00908976946095714	93.212604	13.334492	0.0181203178909615	3.14389657875418
1601	0.0213545051403809	0.00495379555801292	122.31725	16.897541	0.0105850684184099	4.31073605890727
2001	0.018860869831087	0.00428249424368323	149.98159	20.171236	0.00911305518904114	4.40417867669226
2401	0.0179889661192111	0.00308321054240821	175.970855	23.090028	0.00705865844209078	5.83449163519024
2801	0.0167107588695944	0.00261705156748788	202.422248	26.114139	0.00607246756004171	6.38533801824744
3201	0.015608766288487	0.00291922888119833	228.884594	29.134789	0.00615861296138245	5.34687992059044
3601	0.0142236791674895	0.00283603432678767	256.018061	32.225538	0.00633528743975733	5.01534097565046
4001	0.012912782238833	0.00277639858528544	282.701192999999	35.265955	0.0064247156152418	4.65091082644584
4401	0.0124255187558621	0.00264342887518886	310.267597	38.396831	0.00579532102908809	4.70053076611503
4801	0.0122278688735527	0.00251971553775207	336.727958	41.423728	0.00565757864883367	4.85287671975134
5201	0.0120708369460345	0.00243414180936685	362.444748	44.2880340000001	0.00544846637807314	4.95897030303848
5601	0.0108842195408275	0.00267722846843257	388.249473	47.183147	0.00523910535430718	4.06548027901403
6001	0.00926828042504933	0.00212821389835234	413.831962	50.05481	0.00396867186495456	4.35495719308329
6401	0.00830498231275154	0.00151526280523119	439.971422000001	52.9812940000001	0.00280090275404093	5.4808857473964
6801	0.00776343932560092	0.00159456769187351	465.253414	55.7619950000001	0.00291046049091638	4.86867968363225
7201	0.00715888847233682	0.00197901354613805	490.321842	58.5141440000001	0.00371150579794695	3.61740246109333
7601	0.00690127476346221	0.00192088121902801	515.97101	61.355231	0.00357855066997244	3.59276497427276
8001	0.00657952195231546	0.00199983991895632	541.399401	64.1551800000001	0.00367722834696895	3.29002431142048


==> data/SmoothPINNmod.dat <==
iterations	loss	errH1	timeSolve	timeEst	errEst	ratLossErr
1	3.18265531055499	2.95666240260886	0.348115	0.008802	3.18265531055499	1.07643514110597
401	0.0279006610791136	0.0166672514669926	26.224558	2.70319	0.0279006610791136	1.67398092807127
801	0.0139722442285329	0.00774354018648971	51.2454989999999	5.330778	0.0139722442285329	1.80437421283233
1201	0.0108971632140214	0.00573164844721272	76.0844579999999	7.961407	0.0108971632140214	1.90122672637409
1601	0.00756343828320102	0.00411359838988309	101.636952	10.673893	0.00756343828320102	1.83864285385817
2001	0.00687904744179528	0.00366591192239437	126.794028	13.359065	0.00687904744179528	1.87649010325984
2401	0.00575495974166101	0.00310909425996278	152.120597999999	16.038755	0.00575495974166101	1.85100844827069
2801	0.0054016582217236	0.00285620568289	177.200894	18.7028069999999	0.0054016582217236	1.89120071221833
3201	0.00457518724514851	0.0024655329775914	201.993342999999	21.3113329999999	0.00457518724514851	1.85565850740234
3601	0.00398200537976754	0.00211098620786838	226.552017	23.9081099999999	0.00398200537976754	1.88632467844898
4001	0.00335791484652315	0.00180985928247807	251.004532999999	26.5234369999999	0.00335791484652315	1.85534581557384
4401	0.00278734980908237	0.00147233353479454	275.928433999999	29.219396	0.00278734980908237	1.89315107155482
4801	0.00247037095505607	0.00130414823722873	300.743837999998	31.850158	0.00247037095505607	1.89424091873599
5201	0.00220457494974878	0.00113948605128342	325.981468999998	34.519492	0.00220457494974878	1.93470990475552
5601	0.00200870095448375	0.0010353095889343	350.535443999998	37.12105	0.00200870095448375	1.94019351887913
6001	0.001874110894918	0.000982840278087102	375.312330999998	39.781503	0.001874110894918	1.90683159481983
6401	0.00188522528609429	0.000990705678934903	401.522902999998	42.667095	0.00188522528609429	1.90291155706413
6801	0.0018262273405248	0.000963426746747654	426.461363999998	45.330019	0.0018262273405248	1.89555391387025
7201	0.00173767982440375	0.000916281242783588	451.790758999998	48.014582	0.00173767982440375	1.89644810268604
7601	0.00167367441240471	0.000875414228116904	477.290470999998	50.685549	0.00167367441240471	1.91186567301395
8001	0.00160058478497806	0.000839941773743651	502.240585999998	53.3389149999999	0.00160058478497806	1.90559016709479


==> data/SmoothWB.dat <==
iterations	loss	errH1	timeSolve	timeEst	errEst	ratLossErr	etaVol	rhoVol	etaBou	rhoBou
1	2.39676194784247	2.25451122941114	0.800769	0.00987	2.39676194784247	1.06309603455312	1.99691613995973	0.2243437541038	1.21186879030163	0.487686046223801
401	0.00981835567822522	0.00629001442401092	26.966961	2.628139	0.00981835567822522	1.56094326918322	0.00376210978431447	0.00791327252327555	0.00145307107721769	0.00418513328483435
801	0.00556114119945125	0.00312261535415629	53.407546	5.346257	0.00556114119945125	1.78092418332896	0.00210976540491022	0.00486178582383721	0.000459838348532249	0.0016207309069777
1201	0.00409058326406068	0.0023663311590242	79.6710270000001	8.082602	0.00409058326406068	1.72866052515976	0.00146935725820834	0.00349214502849903	0.000273659083503458	0.00151785852236279
1601	0.00341377867615568	0.00196337702874657	105.752575	10.799	0.00341377867615568	1.73872803143421	0.00118140886063147	0.0028707398998948	0.000157492568810932	0.00141145544446786
2001	0.00290404305504968	0.00165291562988802	132.657621	13.682719	0.00290404305504968	1.75692152856369	0.000891909055890766	0.00236292649162166	0.000183095879808375	0.00142162533587161
2401	0.00256214729227274	0.00140242193602384	160.727061	16.735286	0.00256214729227274	1.82694467795974	0.000729485499861463	0.00205354176973159	0.000157375461221918	0.00133815126834198
2801	0.00242660158971602	0.00133184775137295	187.153756	19.475183	0.00242660158971602	1.82198121911047	0.00070478279043632	0.00196771021191278	0.000140203122946533	0.00122480043262863
3201	0.002051964716159	0.00108808105424798	214.262291	22.346201	0.002051964716159	1.88585648849222	0.000599466978429796	0.00169223055867902	0.000169039266541313	0.000979275242602313
3601	0.00153969708459629	0.000841504942765388	241.494092	25.230047	0.00153969708459629	1.82969464152698	0.000467745626146255	0.00129288190475622	9.23048477561772e-05	0.000686889610468815
4001	0.00147386934598611	0.000769012833508213	268.487433	28.070758	0.00147386934598611	1.91657314646151	0.000411531589475629	0.00123509271312817	6.76802958984836e-05	0.000687675772021951
4401	0.00132993167266356	0.000693990307444503	294.455431	30.740232	0.00132993167266356	1.91635482282282	0.000361936799015241	0.0010360177473696	0.000103569812309273	0.000744083683859373
4801	0.00126762496742507	0.000634018019940582	320.419349	33.379901	0.00126762496742507	1.99935163915983	0.000310833611108368	0.00100223254447397	9.52032761877363e-05	0.000704784922685709
5201	0.00118010892335827	0.000575500929101491	346.16675	36.0271369999999	0.00118010892335827	2.05057692122363	0.000310476299351403	0.000995893749922082	7.33152609470053e-05	0.000546883945558182
5601	0.00103442608972741	0.000520278807020222	372.887069000001	38.9218419999999	0.00103442608972741	1.98821492586224	0.00028412237698176	0.000899854591968517	7.66377705896753e-05	0.000416773530156589
6001	0.000929688712978064	0.000461925990277475	399.325078	41.6598739999999	0.000929688712978064	2.01263564412041	0.000264411158465729	0.000803029221233873	6.25662073237324e-05	0.000381624660973664
6401	0.00088031031858895	0.000420015025375369	425.862182	44.4691739999999	0.00088031031858895	2.09590196875032	0.000222052090039098	0.000761251754279127	5.15451980804583e-05	0.000378784880222593
6801	0.000856472443774509	0.000405098070503264	452.046471000001	47.1502689999999	0.000856472443774509	2.11423481407969	0.000215820205393813	0.000731085624830093	5.26895392315299e-05	0.000386916408945413
7201	0.000841622686528059	0.000398461360271788	478.334368	49.9112929999999	0.000841622686528059	2.11218143198124	0.000217823868588327	0.000714836904307489	4.58857281883286e-05	0.000384427117852832
7601	0.0008293552999925	0.000387739266771689	504.288145	52.5687899999999	0.0008293552999925	2.13895101957998	0.000197327852238424	0.0007124930665004	5.269420966723e-05	0.000372114072312541
8001	0.000767467303442052	0.000348156999149734	531.296266000001	55.3881729999999	0.000767467303442052	2.20437131902088	0.0001857012376088	0.000660197605535535	5.00060418223141e-05	0.000340821991117923

